Immersed boundary simulations of cell-cell interactions in whole blood

We present a new method for the geometric reconstruction of elastic surfaces simulated by the immersed boundary method with the goal of simulating the motion and interactions of cells in whole blood. Our method uses parameter-free radial basis functions for high-order meshless parametric reconstruction of point clouds and the elastic force computations required by the immersed boundary method. This numerical framework allows us to consider the effect of endothelial geometry and red blood cell motion on the motion of platelets. We find red blood cells to be crucial for understanding the motion of platelets, to the point that the geometry of the vessel wall has a negligible effect in the presence of RBCs. We describe certain interactions that force the platelets to remain near the endothelium for extended periods, including a novel platelet motion that can be seen only in 3-dimensional simulations that we term "unicycling." We also observe red blood cell-mediated interactions between platelets and the endothelium for which the platelet has reduced speed. We suggest that these behaviors serve as mechanisms that allow platelets to better maintain vascular integrity.

==> pefast1.prof.dat <==
1.000000000000000056e-01	2.928209651069587109e-04
2.999999999999999889e-01	8.784627547954575741e-04
5.000000000000000000e-01	1.464104002078138369e-03
6.999999999999999556e-01	1.770395067464999861e-03
9.000000000000000222e-01	1.972813066150659947e-03
1.100000000000000089e+00	1.116780293314413586e-02
1.300000000000000044e+00	2.385395812672625251e-02
1.500000000000000000e+00	3.927789562183814365e-02
1.699999999999999956e+00	5.721315841702423466e-02
1.899999999999999911e+00	7.791758446257307513e-02
2.100000000000000089e+00	9.922016122825533246e-02
2.299999999999999822e+00	1.200856039725882451e-01
2.500000000000000000e+00	1.405231253082752929e-01
2.700000000000000178e+00	1.606842653857900316e-01
2.899999999999999911e+00	1.807881429322154010e-01
3.100000000000000089e+00	2.010343333171493718e-01
3.299999999999999822e+00	2.216165703942100107e-01
3.500000000000000000e+00	2.426188370703471486e-01
3.700000000000000178e+00	2.639985089952874842e-01
3.899999999999999911e+00	2.857083255206303019e-01
4.099999999999999645e+00	3.077368281702055341e-01
4.299999999999999822e+00	3.300243749417892114e-01
4.500000000000000000e+00	3.524835836584778170e-01
4.700000000000000178e+00	3.750335944399928456e-01
4.900000000000000355e+00	3.976094731982442454e-01
5.099999999999999645e+00	4.201869241900466068e-01
5.299999999999999822e+00	4.427647079684677300e-01
5.500000000000000000e+00	4.653427701708330866e-01
5.700000000000000178e+00	4.879205173259847927e-01
5.900000000000000355e+00	5.104983771844476825e-01
6.099999999999999645e+00	5.330767905298919862e-01
6.299999999999999822e+00	5.556562627758071526e-01
6.500000000000000000e+00	5.782372876893507874e-01
6.700000000000000178e+00	6.008203941458094555e-01
6.900000000000000355e+00	6.234060886962918824e-01
7.099999999999999645e+00	6.459937497866189426e-01
7.299999999999999822e+00	6.685825826241205139e-01
7.500000000000000000e+00	6.911732238121259808e-01
7.700000000000000178e+00	7.137663671658819320e-01
7.900000000000000355e+00	7.363613768325633080e-01
8.099999999999999645e+00	7.589578323309050800e-01
8.300000000000000711e+00	7.815559582652890080e-01
8.500000000000000000e+00	8.041569303240747590e-01
8.699999999999999289e+00	8.267621550023694921e-01
8.900000000000000355e+00	8.493712792908584275e-01
9.099999999999999645e+00	8.719829495661747254e-01
9.300000000000000711e+00	8.945976466777753044e-01
9.500000000000000000e+00	9.172168060304007886e-01
9.699999999999999289e+00	9.398391390632243603e-01
9.900000000000000355e+00	9.624618271039926398e-01
1.009999999999999964e+01	9.850845139901632797e-01
1.030000000000000071e+01	1.007707199712640111e+00
1.050000000000000000e+01	1.030329884417556352e+00
1.069999999999999929e+01	1.052952568240572040e+00
1.090000000000000036e+01	1.075575251309382585e+00
1.109999999999999964e+01	1.098197933745827637e+00
1.130000000000000071e+01	1.120820615667621700e+00
1.150000000000000000e+01	1.143443297189806529e+00
1.169999999999999929e+01	1.166065978426048311e+00
1.190000000000000036e+01	1.188688659489831378e+00


==> rpefast0.dat <==
0.000000000000000000e+00	0.000000000000000000e+00	5.514148713069650931e-01	4.994469484899635159e-01	0.000000000000000000e+00	1.172294071579004004e+00	5.497429685789683163e-01
1.000499999999971412e-01	0.000000000000000000e+00	5.509154609916460110e-01	5.093012970265923256e-01	0.000000000000000000e+00	1.159626035334279548e+00	5.491835072395565565e-01
2.000499999999861278e-01	0.000000000000000000e+00	5.600277032115394960e-01	5.283240000994458008e-01	0.000000000000000000e+00	1.144139907991627680e+00	5.453973899644752876e-01
3.000499999999751144e-01	0.000000000000000000e+00	5.726923096001487190e-01	5.496416152066786465e-01	0.000000000000000000e+00	1.139581026424591359e+00	5.458169495283679007e-01
4.000499999999641010e-01	0.000000000000000000e+00	5.808386412231774099e-01	5.652580256321172447e-01	0.000000000000000000e+00	1.144400526563018383e+00	5.468865738180558322e-01
5.000499999999531431e-01	0.000000000000000000e+00	6.074662286693841562e-01	5.798101574019675075e-01	0.000000000000000000e+00	1.164080374477533653e+00	5.484308913129750662e-01
6.000499999999421297e-01	0.000000000000000000e+00	6.393913831379428592e-01	5.960383071940740241e-01	0.000000000000000000e+00	1.193490058873387438e+00	5.522180042458867399e-01
7.000499999999311163e-01	0.000000000000000000e+00	6.637872553272695653e-01	6.127357438778686660e-01	0.000000000000000000e+00	1.250522427402251502e+00	5.532103455411845339e-01
8.000499999999201028e-01	0.000000000000000000e+00	7.014083111337232612e-01	6.285675624809995421e-01	0.000000000000000000e+00	1.316920254309009719e+00	5.556853535708371483e-01
9.000499999999090894e-01	0.000000000000000000e+00	7.287955443601985550e-01	6.433066178409919678e-01	0.000000000000000000e+00	1.339879074747809984e+00	5.548413700140902849e-01
1.000049999999898187e+00	0.000000000000000000e+00	7.399933728088280427e-01	6.624067408747302821e-01	0.000000000000000000e+00	1.337980337896220506e+00	5.550777514646944022e-01
1.100000000000109113e+00	0.000000000000000000e+00	7.507697881205623869e-01	6.852866725854105390e-01	0.000000000000000000e+00	1.343934582281798296e+00	5.542710304589664183e-01
1.200000000000320144e+00	0.000000000000000000e+00	7.581542781954742072e-01	7.110719169046249011e-01	0.000000000000000000e+00	1.369276956318420391e+00	5.515143522690223454e-01
1.300000000000531175e+00	0.000000000000000000e+00	7.619404836921939150e-01	7.316329889198774916e-01	0.000000000000000000e+00	1.406445740159866897e+00	5.485974683884543568e-01
1.400000000000742206e+00	0.000000000000000000e+00	7.579280687518028525e-01	7.526607698241607469e-01	0.000000000000000000e+00	1.464703501846162714e+00	5.446842137197984712e-01
1.500000000000953237e+00	0.000000000000000000e+00	7.547292554426618949e-01	7.733709838483022736e-01	0.000000000000000000e+00	1.513582482873285784e+00	5.387564755600522393e-01
1.600000000001164269e+00	0.000000000000000000e+00	7.570895346442017004e-01	7.937780382722203765e-01	0.000000000000000000e+00	1.469696649637436403e+00	5.320727816600711035e-01
1.700000000001375300e+00	0.000000000000000000e+00	7.552903710618272815e-01	8.120802142975390714e-01	0.000000000000000000e+00	1.421120861185920292e+00	5.262871406562110721e-01
1.800000000001586331e+00	0.000000000000000000e+00	7.667206292690842417e-01	8.254636054534043588e-01	0.000000000000000000e+00	1.381338885726532739e+00	5.178766302176371905e-01
1.900000000001797362e+00	0.000000000000000000e+00	7.982149393150200778e-01	8.386607940009954687e-01	0.000000000000000000e+00	1.341494480263044409e+00	5.085681242978338235e-01
2.000000000002008171e+00	0.000000000000000000e+00	8.431570326714421526e-01	8.514286472100176528e-01	0.000000000000000000e+00	1.304299491732783256e+00	5.018871172550496418e-01
2.100000000001775113e+00	0.000000000000000000e+00	9.105525055453289607e-01	8.607864291178224381e-01	0.000000000000000000e+00	1.264802937926077009e+00	4.921734755966942210e-01
2.200000000001542055e+00	0.000000000000000000e+00	1.008498266193630588e+00	8.689881465972971730e-01	0.000000000000000000e+00	1.229681704923372809e+00	4.804638830272901506e-01
2.300000000001308997e+00	0.000000000000000000e+00	1.096717700612890090e+00	8.762576223138527354e-01	0.000000000000000000e+00	1.193754245279850190e+00	4.728135225999305913e-01
2.400000000001075939e+00	0.000000000000000000e+00	1.081593972053596309e+00	8.809643503684633226e-01	0.000000000000000000e+00	1.161908104529870478e+00	4.633741848463052704e-01
2.500000000000842881e+00	0.000000000000000000e+00	1.046908438896798410e+00	8.822139832376181268e-01	0.000000000000000000e+00	1.130163255340156825e+00	4.520217050730438446e-01
2.600000000000609823e+00	0.000000000000000000e+00	1.019618879701549963e+00	8.870275696359335438e-01	0.000000000000000000e+00	1.098233419528349852e+00	4.433488493598873870e-01
2.700000000000376765e+00	0.000000000000000000e+00	9.923111719514503548e-01	8.838537710312153184e-01	0.000000000000000000e+00	1.070221224726775056e+00	4.328653678607258248e-01
2.800000000000143707e+00	0.000000000000000000e+00	9.663827972239731334e-01	8.841653828973727869e-01	0.000000000000000000e+00	1.036798925551872363e+00	4.226700106953443226e-01
2.900049999999910533e+00	0.000000000000000000e+00	9.456589423016938944e-01	8.824456721367079925e-01	0.000000000000000000e+00	1.011584103559286962e+00	4.157396317739021074e-01
3.000049999999677475e+00	0.000000000000000000e+00	9.283390500513354349e-01	8.808204530433196844e-01	0.000000000000000000e+00	9.814318869353472197e-01	4.031874243267654645e-01
3.100049999999444417e+00	0.000000000000000000e+00	9.103992544356037664e-01	8.791355012039019368e-01	0.000000000000000000e+00	9.509365312492032984e-01	3.954706381170787211e-01
3.200049999999211359e+00	0.000000000000000000e+00	8.923072785469833290e-01	8.749004462320206787e-01	0.000000000000000000e+00	9.239351358425624827e-01	3.840466870672142319e-01
3.300049999998978301e+00	0.000000000000000000e+00	8.776363472570625213e-01	8.708287992785122000e-01	0.000000000000000000e+00	8.989982120240774810e-01	3.784086519838803508e-01
3.400049999998745243e+00	0.000000000000000000e+00	8.617496813298017866e-01	8.674476757885206668e-01	0.000000000000000000e+00	8.745774908209691390e-01	3.700497627831547121e-01
3.500049999998512185e+00	0.000000000000000000e+00	8.488944843255630257e-01	8.649096499363240209e-01	0.000000000000000000e+00	8.641525318786079657e-01	3.601396209424814754e-01
3.600049999998279127e+00	0.000000000000000000e+00	8.372678068598395917e-01	8.615021562732414484e-01	0.000000000000000000e+00	8.514252936255779503e-01	3.569379830647916862e-01
3.700049999998046069e+00	0.000000000000000000e+00	8.251581977507747023e-01	8.573924718397195610e-01	0.000000000000000000e+00	8.445940296792430191e-01	3.438484605924232440e-01
3.800049999997813011e+00	0.000000000000000000e+00	8.156338781145521244e-01	8.532947181892485133e-01	0.000000000000000000e+00	8.456248520949872782e-01	3.370217151421025514e-01
3.900049999997579953e+00	0.000000000000000000e+00	8.064549149416472273e-01	8.500623400889582015e-01	0.000000000000000000e+00	8.550992864695499129e-01	3.289149759969856590e-01
4.000049999997346895e+00	0.000000000000000000e+00	7.971054980076412999e-01	8.455928086986231884e-01	0.000000000000000000e+00	8.716003632956220715e-01	3.197980062855053651e-01
4.100049999997113837e+00	0.000000000000000000e+00	7.868773109088488260e-01	8.407634637140861678e-01	0.000000000000000000e+00	9.050507190572536498e-01	3.134774353438936068e-01
4.200049999996880778e+00	0.000000000000000000e+00	7.826677971049487148e-01	8.367442112899610152e-01	0.000000000000000000e+00	9.614222611433924648e-01	3.056089983335497084e-01
4.300049999996647720e+00	0.000000000000000000e+00	7.754187095420674858e-01	8.321626554315936231e-01	0.000000000000000000e+00	1.032928965829194023e+00	3.003837264272920526e-01
4.400049999996414662e+00	0.000000000000000000e+00	7.661642994901116666e-01	8.277569874986414611e-01	0.000000000000000000e+00	1.139253337977264913e+00	2.880587501150007057e-01
4.500049999996181604e+00	0.000000000000000000e+00	7.659723827819885367e-01	8.209742175222646265e-01	0.000000000000000000e+00	1.266569427514176560e+00	2.877740181387015150e-01
4.600049999995948546e+00	0.000000000000000000e+00	7.630124212109348214e-01	8.165558273489520458e-01	0.000000000000000000e+00	1.247425369128065009e+00	2.787606943264110404e-01
4.700049999995715488e+00	0.000000000000000000e+00	7.535504651053330782e-01	8.149074868156727103e-01	0.000000000000000000e+00	1.188066253712232179e+00	2.681949815537276183e-01
4.800049999995482430e+00	0.000000000000000000e+00	7.290817049320763577e-01	8.111477405363871629e-01	0.000000000000000000e+00	1.125048028807049239e+00	2.625739642304912858e-01
4.900049999995249372e+00	0.000000000000000000e+00	7.104670098798525624e-01	8.086766220210510614e-01	0.000000000000000000e+00	1.051069686836060058e+00	2.589903256595866288e-01
5.000049999995016314e+00	0.000000000000000000e+00	6.894678414549958445e-01	8.064492109893275362e-01	0.000000000000000000e+00	9.750036456757998904e-01	2.503687263050636824e-01
5.100049999994783256e+00	0.000000000000000000e+00	6.818328611609643097e-01	8.018153261721240321e-01	0.000000000000000000e+00	8.986528485489903018e-01	2.464756793954964442e-01
5.200049999994550198e+00	0.000000000000000000e+00	6.632587832027645458e-01	7.959100251538491211e-01	0.000000000000000000e+00	8.237033090978762573e-01	2.391577922399502065e-01
5.300049999994317140e+00	0.000000000000000000e+00	6.560039362429281873e-01	7.913465132550373538e-01	0.000000000000000000e+00	7.644319848008889196e-01	2.376580530568994931e-01
5.400049999994084082e+00	0.000000000000000000e+00	6.473517058144648839e-01	7.797478458101032572e-01	0.000000000000000000e+00	7.156238323326645778e-01	2.311768775027523426e-01
5.500049999993851024e+00	0.000000000000000000e+00	6.442423283996414618e-01	7.692282201612300474e-01	0.000000000000000000e+00	6.796363288652019774e-01	2.235263686068850175e-01
5.600049999993617966e+00	0.000000000000000000e+00	6.596073328509552969e-01	7.559602588208311769e-01	0.000000000000000000e+00	6.598741317818902496e-01	2.195648440263115453e-01
5.700049999993384908e+00	0.000000000000000000e+00	6.982412175320771297e-01	7.420257937599284981e-01	0.000000000000000000e+00	6.558807473297061374e-01	2.166929379619787488e-01
5.800049999993151850e+00	0.000000000000000000e+00	7.482993340243192515e-01	7.303531298848155995e-01	0.000000000000000000e+00	6.703363889990349156e-01	2.144141263681656473e-01
5.900049999992918792e+00	0.000000000000000000e+00	8.250641480121387872e-01	7.213231739723549030e-01	0.000000000000000000e+00	7.080605326302380487e-01	2.058674380682173344e-01
6.000049999992685734e+00	0.000000000000000000e+00	8.078284037136822526e-01	7.132580253597138320e-01	0.000000000000000000e+00	7.602044462883297271e-01	2.035696123106107980e-01
6.100049999992452676e+00	0.000000000000000000e+00	7.722961664244665236e-01	7.042965642794558612e-01	0.000000000000000000e+00	7.294449244276368649e-01	2.023251178812505990e-01
6.200049999992219618e+00	0.000000000000000000e+00	7.476644823962617092e-01	6.939563937016303141e-01	0.000000000000000000e+00	6.531005080003606800e-01	1.966081181970850134e-01
6.300049999991986560e+00	0.000000000000000000e+00	7.119288350098984530e-01	6.804127034743202573e-01	0.000000000000000000e+00	6.080969335608851223e-01	1.928411893889981077e-01
6.400049999991753502e+00	0.000000000000000000e+00	6.857069556056959447e-01	6.632767086055822991e-01	0.000000000000000000e+00	5.498781428304011509e-01	1.901827747262385404e-01
6.500049999991520444e+00	0.000000000000000000e+00	6.624562395458293285e-01	6.431825631445455826e-01	0.000000000000000000e+00	5.251872311372676183e-01	1.898284116161496893e-01
6.600049999991287386e+00	0.000000000000000000e+00	6.327182076337140026e-01	6.188813893447308034e-01	0.000000000000000000e+00	4.924611085663056498e-01	1.825441571007792307e-01
6.700049999991054328e+00	0.000000000000000000e+00	6.141637156400712172e-01	5.960050948099644419e-01	0.000000000000000000e+00	4.598856643280645473e-01	1.791975975635709539e-01
6.800049999990821270e+00	0.000000000000000000e+00	5.834722178612993249e-01	5.772576087733300998e-01	0.000000000000000000e+00	4.538343306450050019e-01	1.779881497136756585e-01
6.900049999990588212e+00	0.000000000000000000e+00	5.666972936825104279e-01	5.529738967209968381e-01	0.000000000000000000e+00	4.260541479481527172e-01	1.801279778381185970e-01
7.000049999990355154e+00	0.000000000000000000e+00	5.494808359010192600e-01	5.292109938424981452e-01	0.000000000000000000e+00	4.224586186716949299e-01	1.747158390864757271e-01
7.100049999990122096e+00	0.000000000000000000e+00	5.279319949922803845e-01	5.089719940659802599e-01	0.000000000000000000e+00	4.161051217330266061e-01	1.703270323380329521e-01
7.200049999989889038e+00	0.000000000000000000e+00	5.268466709380902335e-01	4.799322658028636335e-01	0.000000000000000000e+00	4.069702221989947022e-01	1.707969979120738113e-01
7.300049999989655980e+00	0.000000000000000000e+00	5.175427925471385304e-01	4.513506081960729777e-01	0.000000000000000000e+00	3.989578623682083491e-01	1.869744645179290399e-01
7.400049999989422922e+00	0.000000000000000000e+00	5.118300593984137503e-01	4.295453729637871976e-01	0.000000000000000000e+00	4.139946684664713716e-01	1.940509813023361119e-01
7.500049999989189864e+00	0.000000000000000000e+00	5.123845919256276860e-01	4.054786562376219150e-01	0.000000000000000000e+00	4.086105139724540702e-01	1.974666037816436570e-01
7.600049999988956806e+00	0.000000000000000000e+00	5.267089024787641183e-01	3.841491723936891201e-01	0.000000000000000000e+00	4.239025278051384293e-01	2.194417817657032532e-01
7.700049999988723748e+00	0.000000000000000000e+00	5.490931011644888393e-01	3.659147825578413782e-01	0.000000000000000000e+00	4.362868725691130267e-01	2.196743412491455605e-01
7.800049999988490690e+00	0.000000000000000000e+00	5.806356831833691112e-01	3.470847124578901322e-01	0.000000000000000000e+00	4.596355616246579068e-01	2.317916322250782035e-01
7.900049999988257632e+00	0.000000000000000000e+00	6.369576102285796626e-01	3.289431079615062758e-01	0.000000000000000000e+00	5.006460426796346397e-01	2.411150609480205709e-01
8.000049999988025462e+00	0.000000000000000000e+00	6.367557949974572695e-01	3.152575216197353036e-01	0.000000000000000000e+00	5.288771450141553920e-01	2.635580163295526135e-01
8.100049999987792404e+00	0.000000000000000000e+00	5.866315871231477796e-01	2.924204113475589728e-01	0.000000000000000000e+00	5.684393787731394365e-01	2.752845077195373857e-01
8.200049999987559346e+00	0.000000000000000000e+00	5.394222037086706667e-01	2.843095735908049981e-01	0.000000000000000000e+00	6.191873820551152541e-01	2.934750807746300816e-01
8.300049999987326288e+00	0.000000000000000000e+00	4.931630970658006929e-01	2.767848567888652189e-01	0.000000000000000000e+00	6.698167160356994776e-01	3.182944777229270716e-01
8.400049999987093230e+00	0.000000000000000000e+00	4.672699971927293250e-01	2.617380281397920783e-01	0.000000000000000000e+00	7.128558211686774060e-01	3.416570951535947143e-01
8.500049999986860172e+00	0.000000000000000000e+00	4.354671216585456750e-01	2.570366998679242121e-01	0.000000000000000000e+00	7.715109475993874311e-01	3.657421726092174308e-01
8.600049999986627114e+00	0.000000000000000000e+00	4.092879070086857807e-01	2.575543855124594605e-01	0.000000000000000000e+00	8.339521721769993512e-01	3.914388700207355742e-01
8.700049999986394056e+00	0.000000000000000000e+00	3.933280786310803245e-01	2.530018108872629234e-01	0.000000000000000000e+00	8.888305387608237407e-01	4.081478879965168005e-01
8.800049999986160998e+00	0.000000000000000000e+00	3.837638011925272874e-01	2.574604973233373117e-01	0.000000000000000000e+00	9.609015602591577387e-01	4.385038785811157247e-01
8.900049999985927940e+00	0.000000000000000000e+00	3.789021043455619853e-01	2.602023504356719696e-01	0.000000000000000000e+00	1.021189389641075085e+00	4.557931611823498597e-01
9.000049999985694882e+00	0.000000000000000000e+00	3.671048880797333491e-01	2.616444855050636398e-01	0.000000000000000000e+00	1.044454428339401275e+00	4.773961850497999704e-01
9.100049999985461824e+00	0.000000000000000000e+00	3.584505822685113974e-01	2.658840439942349865e-01	0.000000000000000000e+00	1.013419315927376552e+00	4.949388190731736081e-01
9.200049999985228766e+00	0.000000000000000000e+00	3.625348366954411206e-01	2.758906294669485337e-01	0.000000000000000000e+00	9.855566353986642270e-01	5.126073141951004164e-01
9.300049999984995708e+00	0.000000000000000000e+00	3.696266144333922865e-01	2.856494547306954734e-01	0.000000000000000000e+00	9.588543218960809966e-01	5.276587759472071149e-01
9.400049999984762650e+00	0.000000000000000000e+00	3.620383967457893593e-01	2.998693542854003469e-01	0.000000000000000000e+00	9.338469810432465934e-01	5.473875208841073592e-01
9.500049999984529592e+00	0.000000000000000000e+00	3.837460409947860418e-01	3.148413966026444299e-01	0.000000000000000000e+00	9.098773254422998225e-01	5.626508508406986575e-01
9.600049999984296534e+00	0.000000000000000000e+00	3.853805979112142621e-01	3.389423042573518341e-01	0.000000000000000000e+00	8.855580106461533596e-01	5.781166756564176668e-01
9.700049999984063476e+00	0.000000000000000000e+00	4.193935540889954794e-01	3.699399862068847855e-01	0.000000000000000000e+00	8.669337501502760723e-01	5.845109623107958008e-01
9.800049999983830418e+00	0.000000000000000000e+00	4.415438936868981146e-01	4.032001839087207551e-01	0.000000000000000000e+00	8.495498628095676796e-01	5.917087953515830501e-01
9.900049999983597360e+00	0.000000000000000000e+00	4.624834216527414776e-01	4.352076470558521870e-01	0.000000000000000000e+00	8.324180323494817513e-01	6.023688555775887910e-01
1.000004999998336430e+01	0.000000000000000000e+00	4.959988505125352276e-01	4.706235130866671112e-01	0.000000000000000000e+00	8.187040473837803312e-01	6.086444264766102119e-01
1.010004999998313124e+01	0.000000000000000000e+00	5.285502056876830723e-01	5.072902936089579429e-01	0.000000000000000000e+00	7.995936203934245201e-01	6.133948914411280207e-01
1.020004999998289819e+01	0.000000000000000000e+00	6.135986513265955233e-01	5.387337284553362915e-01	0.000000000000000000e+00	7.871842063128062783e-01	6.126562727599530467e-01
1.030004999998266513e+01	0.000000000000000000e+00	7.251860919035442166e-01	5.675711034539060451e-01	0.000000000000000000e+00	7.778435943067452119e-01	6.122871890101165837e-01
1.040004999998243207e+01	0.000000000000000000e+00	8.451503024702705646e-01	5.941006094384253533e-01	0.000000000000000000e+00	7.646398635105978725e-01	6.129220104296958516e-01
1.050004999998219901e+01	0.000000000000000000e+00	8.795611243918013411e-01	6.155071682857645721e-01	0.000000000000000000e+00	7.519256593311636205e-01	6.111753357515429252e-01
1.060004999998196595e+01	0.000000000000000000e+00	9.081530134452037162e-01	6.350471198858407273e-01	0.000000000000000000e+00	7.447783350783666600e-01	6.131150489672916315e-01
1.070004999998173290e+01	0.000000000000000000e+00	9.643662964143879801e-01	6.506610325890214153e-01	0.000000000000000000e+00	7.324435213476456763e-01	6.084431332484634414e-01
1.080004999998149984e+01	0.000000000000000000e+00	1.021237907422836599e+00	6.616927516125415965e-01	0.000000000000000000e+00	7.202996701054167339e-01	6.065277164287653511e-01
1.090004999998126678e+01	0.000000000000000000e+00	1.081137612482975907e+00	6.699727642218354928e-01	0.000000000000000000e+00	7.108855483942695397e-01	6.064220874537156192e-01
1.100004999998103372e+01	0.000000000000000000e+00	1.140759887558846053e+00	6.721374916206057648e-01	0.000000000000000000e+00	7.038977835511911474e-01	6.014086298424391464e-01
1.110004999998080066e+01	0.000000000000000000e+00	1.138316481797709612e+00	6.772109942883198785e-01	0.000000000000000000e+00	6.764635518446783236e-01	6.002585125072771310e-01
1.120004999998056761e+01	0.000000000000000000e+00	1.138902124452426889e+00	6.765314551590555503e-01	0.000000000000000000e+00	6.428486921116363106e-01	5.944982587921281425e-01
1.130004999998033455e+01	0.000000000000000000e+00	1.139160697559238544e+00	6.702049753898847717e-01	0.000000000000000000e+00	6.200268528143512148e-01	5.876501690567034197e-01
1.140004999998010149e+01	0.000000000000000000e+00	1.141718212620180584e+00	6.687316083117185173e-01	0.000000000000000000e+00	6.019893274053542687e-01	5.843641028634920520e-01
1.150004999997986843e+01	0.000000000000000000e+00	1.144431476560395788e+00	6.679244967252748744e-01	0.000000000000000000e+00	5.740972532077186496e-01	5.798547149931688738e-01
1.160004999997963537e+01	0.000000000000000000e+00	1.141306240100269598e+00	6.615404774379752828e-01	0.000000000000000000e+00	5.508507763171490712e-01	5.762382490705277860e-01
1.170004999997940232e+01	0.000000000000000000e+00	1.144490495065638269e+00	6.563310124613834784e-01	0.000000000000000000e+00	5.354513292328920704e-01	5.710541004622028405e-01
1.180004999997916926e+01	0.000000000000000000e+00	1.144951075586866818e+00	6.531587514426908658e-01	0.000000000000000000e+00	5.182438159917422960e-01	5.683778390563680727e-01
1.190004999997893620e+01	0.000000000000000000e+00	1.143706199785359701e+00	6.482219971503390132e-01	0.000000000000000000e+00	5.077466127799576956e-01	5.644783160113058251e-01
1.200004999997870314e+01	0.000000000000000000e+00	1.143899988706126081e+00	6.431655082853244831e-01	0.000000000000000000e+00	4.905969833145118475e-01	5.597795474566539253e-01
1.210004999997847008e+01	0.000000000000000000e+00	1.143043866903547201e+00	6.361093807308813020e-01	0.000000000000000000e+00	4.868052676022604497e-01	5.578097286932628407e-01
1.220004999997823703e+01	0.000000000000000000e+00	1.140217487580537536e+00	6.325658564920138005e-01	0.000000000000000000e+00	4.737830129675238977e-01	5.600369687212283232e-01
1.230004999997800397e+01	0.000000000000000000e+00	1.140210429526108182e+00	6.306833058317102836e-01	0.000000000000000000e+00	4.688880837583512262e-01	5.617624735418522697e-01
1.240004999997777091e+01	0.000000000000000000e+00	1.139867515460600389e+00	6.298616814823687626e-01	0.000000000000000000e+00	4.530389827777523415e-01	5.659129273350733680e-01
1.250004999997753785e+01	0.000000000000000000e+00	1.140666982787445827e+00	6.216944264410058096e-01	0.000000000000000000e+00	4.522161310667491829e-01	5.672481952410378669e-01
1.260004999997730479e+01	0.000000000000000000e+00	1.148058269217437477e+00	6.229346395623392985e-01	0.000000000000000000e+00	4.395286948002778971e-01	5.722846543576912692e-01
1.270004999997707174e+01	0.000000000000000000e+00	1.152985161454076035e+00	6.221289365331220678e-01	0.000000000000000000e+00	4.344899437071330639e-01	5.795609073465012306e-01
1.280004999997683868e+01	0.000000000000000000e+00	1.161006782003954685e+00	6.243386404461901407e-01	0.000000000000000000e+00	4.246712358182028746e-01	5.862321696869746690e-01
1.290004999997660562e+01	0.000000000000000000e+00	1.140433055735474710e+00	6.207088093795075645e-01	0.000000000000000000e+00	4.241449869382800664e-01	5.924000216767606464e-01
1.300004999997637256e+01	0.000000000000000000e+00	1.099952249470645071e+00	6.232324613539187430e-01	0.000000000000000000e+00	4.130425011005001701e-01	6.007142208107848491e-01
1.310004999997613950e+01	0.000000000000000000e+00	1.060201538510538555e+00	6.226404405040966150e-01	0.000000000000000000e+00	4.099168154166200062e-01	6.096991951492101158e-01
1.320004999997590645e+01	0.000000000000000000e+00	1.020529110439378551e+00	6.229006976645488081e-01	0.000000000000000000e+00	3.996575816750175814e-01	6.203809811329701329e-01
1.330004999997567339e+01	0.000000000000000000e+00	9.795149930699159624e-01	6.244833873616141284e-01	0.000000000000000000e+00	3.922215997007253430e-01	6.302200952647742938e-01
1.340004999997544033e+01	0.000000000000000000e+00	9.422576985634333324e-01	6.233421018690341597e-01	0.000000000000000000e+00	3.988796534153431494e-01	6.414769555095360953e-01
1.350004999997520727e+01	0.000000000000000000e+00	9.098824668771089419e-01	6.288556178697310983e-01	0.000000000000000000e+00	3.913016641363696868e-01	6.499103647646654602e-01
1.360004999997497421e+01	0.000000000000000000e+00	8.771594111038005792e-01	6.264509310755710381e-01	0.000000000000000000e+00	3.910571542251796151e-01	6.577582212497830039e-01
1.370004999997474116e+01	0.000000000000000000e+00	8.465097747189863631e-01	6.275532954018578913e-01	0.000000000000000000e+00	3.949281986778269693e-01	6.621352006105372112e-01
1.380004999997450810e+01	0.000000000000000000e+00	8.229203401071270019e-01	6.247684507082942318e-01	0.000000000000000000e+00	4.037774216871875543e-01	6.496245727569806006e-01
1.390004999997427504e+01	0.000000000000000000e+00	8.027754521613423844e-01	6.248966922853437245e-01	0.000000000000000000e+00	4.124739536488197800e-01	6.286858826786907439e-01
1.400004999997404198e+01	0.000000000000000000e+00	7.844452894687946598e-01	6.355086843358420667e-01	0.000000000000000000e+00	4.274945083318940076e-01	6.038276200490542145e-01
1.410004999997380892e+01	0.000000000000000000e+00	7.693421696498328188e-01	6.351803377682397889e-01	0.000000000000000000e+00	4.375402235480362889e-01	5.795613704559590129e-01
1.420004999997357586e+01	0.000000000000000000e+00	7.551639361076195600e-01	6.336050044195534747e-01	0.000000000000000000e+00	4.904122119564279236e-01	5.591589486240898799e-01
1.430004999997334281e+01	0.000000000000000000e+00	7.501303836027355398e-01	6.372227659256906040e-01	0.000000000000000000e+00	5.658378679856428395e-01	5.411349340919757722e-01
1.440004999997310975e+01	0.000000000000000000e+00	7.536560345904199654e-01	6.407083865618222740e-01	0.000000000000000000e+00	6.553444402683847869e-01	5.225047053294458177e-01
1.450004999997287669e+01	0.000000000000000000e+00	7.529285057314850649e-01	6.504460137817391630e-01	0.000000000000000000e+00	7.674169757571924766e-01	5.038739986273005345e-01
1.460004999997264363e+01	0.000000000000000000e+00	7.594156793569482033e-01	6.518097509098209619e-01	0.000000000000000000e+00	9.020442444466616472e-01	4.849894139870402077e-01
1.470004999997241057e+01	0.000000000000000000e+00	7.649197641854468266e-01	6.596249095677596541e-01	0.000000000000000000e+00	9.281001522761720413e-01	4.589601892418722073e-01
1.480004999997217752e+01	0.000000000000000000e+00	7.837692452166321599e-01	6.626754265963957780e-01	0.000000000000000000e+00	8.450200718554266022e-01	4.306843234238826312e-01
1.490004999997194446e+01	0.000000000000000000e+00	7.486098057316986631e-01	6.717116594827534648e-01	0.000000000000000000e+00	7.701480880805340323e-01	4.067064921254748833e-01
1.500004999997171140e+01	0.000000000000000000e+00	7.135412580464461918e-01	6.761161448860184553e-01	0.000000000000000000e+00	7.108235826597293361e-01	3.875916505395016198e-01
1.510004999997147834e+01	0.000000000000000000e+00	6.839428022068301249e-01	6.829621777846496267e-01	0.000000000000000000e+00	6.366837153620710232e-01	3.589777237066951732e-01
1.520004999997124528e+01	0.000000000000000000e+00	6.522300722922048655e-01	6.863445372601502115e-01	0.000000000000000000e+00	5.814086763880104147e-01	3.375057048551776684e-01
1.530004999997101223e+01	0.000000000000000000e+00	6.265170969231704801e-01	6.918858044126443563e-01	0.000000000000000000e+00	5.358160611426542319e-01	3.167842868081285346e-01
1.540004999997077917e+01	0.000000000000000000e+00	6.125149926654180899e-01	6.973633364496424347e-01	0.000000000000000000e+00	5.040828136281549909e-01	2.958861008699633088e-01
1.550004999997054611e+01	0.000000000000000000e+00	5.824701165390595570e-01	7.017337521817350598e-01	0.000000000000000000e+00	4.585539568708593139e-01	2.782355640620117199e-01
1.560004999997031305e+01	0.000000000000000000e+00	5.641296892161338228e-01	7.038260180590011350e-01	0.000000000000000000e+00	4.235374563674232928e-01	2.606457416839800256e-01
1.570004999997007999e+01	0.000000000000000000e+00	5.437991648262765487e-01	7.067851184196172198e-01	0.000000000000000000e+00	4.024787476861599878e-01	2.521285945046641275e-01
1.580004999996984694e+01	0.000000000000000000e+00	5.363262436047001591e-01	7.107563701210914964e-01	0.000000000000000000e+00	3.873640769292776564e-01	2.474913917379370498e-01
1.590004999996961388e+01	0.000000000000000000e+00	5.176296710503390797e-01	7.117739869090613514e-01	0.000000000000000000e+00	3.716709920443706516e-01	2.353546395423174453e-01
1.600004999996938082e+01	0.000000000000000000e+00	5.085978958357205704e-01	7.182154770865987192e-01	0.000000000000000000e+00	3.534976168821477582e-01	2.377393002553755963e-01
1.610004999997270048e+01	0.000000000000000000e+00	4.974480475791244194e-01	7.186616414690356613e-01	0.000000000000000000e+00	3.495242694593687638e-01	2.355696491629520328e-01
1.620004999997602013e+01	0.000000000000000000e+00	4.816962016853548745e-01	7.232778572574631859e-01	0.000000000000000000e+00	3.407884475936331925e-01	2.407884030380350038e-01
1.630004999997933979e+01	0.000000000000000000e+00	4.751462494874483244e-01	7.263292142648882788e-01	0.000000000000000000e+00	3.371735492540299806e-01	2.451611075314841237e-01
1.640004999998265944e+01	0.000000000000000000e+00	4.639124404069430718e-01	7.322852888388965420e-01	0.000000000000000000e+00	3.399737569502727652e-01	2.538527583273365584e-01
1.650004999998597910e+01	0.000000000000000000e+00	4.582451740721088518e-01	7.348765844518544421e-01	0.000000000000000000e+00	3.433776736530222418e-01	2.553633950170390299e-01
1.660004999998929875e+01	0.000000000000000000e+00	4.522035278802877256e-01	7.391509520283773282e-01	0.000000000000000000e+00	3.352245223985195755e-01	2.658485386397564376e-01
1.670004999999261841e+01	0.000000000000000000e+00	4.423583742616172265e-01	7.332437588564419961e-01	0.000000000000000000e+00	3.555896044282658708e-01	2.831571104831808738e-01
1.680004999999593807e+01	0.000000000000000000e+00	4.482857466970889826e-01	7.168388539501922008e-01	0.000000000000000000e+00	3.911931865929834107e-01	3.029778852969405301e-01
1.690004999999925772e+01	0.000000000000000000e+00	4.372816376797521443e-01	7.011309000195402596e-01	0.000000000000000000e+00	3.972522466416267828e-01	3.331504076706421347e-01
1.700000000000257572e+01	0.000000000000000000e+00	4.384186295744615380e-01	6.848497363293198914e-01	0.000000000000000000e+00	4.477084714685417022e-01	3.671482572298051528e-01
1.710000000000589537e+01	0.000000000000000000e+00	4.387756012538903683e-01	6.645329675367863675e-01	0.000000000000000000e+00	4.638504285927280146e-01	4.050268384034761415e-01
1.720000000000921503e+01	0.000000000000000000e+00	4.516576955190824139e-01	6.422257360594323394e-01	0.000000000000000000e+00	5.114028919983801824e-01	4.472312607868861312e-01
1.730000000001253468e+01	0.000000000000000000e+00	4.571200168169801126e-01	6.198086150510568881e-01	0.000000000000000000e+00	5.480099825506169475e-01	4.842552033732788197e-01
1.740000000001585434e+01	0.000000000000000000e+00	4.664123184994168336e-01	5.963885079130564204e-01	0.000000000000000000e+00	5.809155740006908264e-01	5.285350971184891167e-01
1.750000000001917400e+01	0.000000000000000000e+00	5.022310899571497123e-01	5.736585998904001338e-01	0.000000000000000000e+00	5.761219966727902930e-01	5.684457461810391576e-01
1.760000000002249365e+01	0.000000000000000000e+00	5.247056816088222497e-01	5.476275713568289349e-01	0.000000000000000000e+00	5.573932920295801008e-01	6.085206129720073243e-01
1.770000000002581331e+01	0.000000000000000000e+00	5.428940340526448027e-01	5.207947995822506115e-01	0.000000000000000000e+00	5.531858888816667541e-01	6.426970066368606904e-01
1.780000000002913296e+01	0.000000000000000000e+00	5.057713831615492373e-01	4.928568148976367191e-01	0.000000000000000000e+00	5.332767272636553813e-01	6.728421001424728098e-01
1.790000000003245262e+01	0.000000000000000000e+00	4.870391125375549413e-01	4.628399661462837544e-01	0.000000000000000000e+00	5.267033339485842625e-01	7.050221066241036949e-01
1.800000000003577227e+01	0.000000000000000000e+00	4.594266778527367201e-01	4.336047144223808547e-01	0.000000000000000000e+00	5.198858204567351482e-01	7.299345933919837437e-01
1.810000000003909193e+01	0.000000000000000000e+00	4.280216418043636395e-01	4.050671514996059264e-01	0.000000000000000000e+00	5.219867887837473797e-01	7.519174957701612039e-01
1.820000000004241159e+01	0.000000000000000000e+00	4.151480260787259180e-01	3.801740213250199840e-01	0.000000000000000000e+00	5.370408280914561461e-01	7.680603028624864992e-01
1.830000000004573124e+01	0.000000000000000000e+00	3.926812527052475632e-01	3.534087486662404465e-01	0.000000000000000000e+00	5.820400647673963368e-01	7.890703020969758175e-01
1.840000000004905090e+01	0.000000000000000000e+00	3.802053081332504858e-01	3.253951516784763243e-01	0.000000000000000000e+00	6.251179029958158218e-01	8.021807385743552343e-01
1.850000000005237055e+01	0.000000000000000000e+00	3.669196184169882802e-01	3.013535700240242976e-01	0.000000000000000000e+00	7.035218628092666515e-01	8.102945546524819020e-01
1.860000000005569021e+01	0.000000000000000000e+00	3.543156934492384114e-01	2.851099688247773489e-01	0.000000000000000000e+00	7.951150856336115513e-01	8.194414338623251526e-01
1.870000000005900986e+01	0.000000000000000000e+00	3.450485612189462259e-01	2.705929884077731273e-01	0.000000000000000000e+00	8.918163234355115376e-01	8.244524827470621764e-01
1.880000000006232952e+01	0.000000000000000000e+00	3.356958158443216211e-01	2.578387119695443874e-01	0.000000000000000000e+00	1.010259471078551519e+00	8.298463109664055981e-01
1.890000000006564917e+01	0.000000000000000000e+00	3.216010533881706879e-01	2.449291578620824139e-01	0.000000000000000000e+00	1.135569696998057321e+00	8.281804196204246571e-01
1.900000000006896883e+01	0.000000000000000000e+00	3.218105978674441481e-01	2.460200575787338806e-01	0.000000000000000000e+00	1.256425134272654898e+00	8.294433085865424715e-01
1.910000000007228849e+01	0.000000000000000000e+00	3.065247024660279207e-01	2.439017016878765598e-01	0.000000000000000000e+00	1.381079218996393854e+00	8.287323645395554550e-01
1.920000000007560814e+01	0.000000000000000000e+00	3.061057768080475139e-01	2.520587671374933114e-01	0.000000000000000000e+00	1.528074937061443039e+00	8.229239097968610306e-01
1.930000000007892780e+01	0.000000000000000000e+00	3.067783918455534997e-01	2.575413919756156522e-01	0.000000000000000000e+00	1.668524696621031644e+00	8.211194052311560077e-01
1.940000000008224745e+01	0.000000000000000000e+00	2.999511732813990861e-01	2.601375855869135778e-01	0.000000000000000000e+00	1.760817251904276404e+00	8.183848555262394076e-01
1.950000000008556711e+01	0.000000000000000000e+00	2.974992207718949455e-01	2.672366007898731577e-01	0.000000000000000000e+00	1.737811118412306843e+00	8.149763252295784133e-01
1.960000000008888676e+01	0.000000000000000000e+00	2.998680389338665986e-01	2.802858867507995178e-01	0.000000000000000000e+00	1.686346278769477403e+00	8.086315196485972523e-01
1.970000000009220642e+01	0.000000000000000000e+00	2.985750281726145539e-01	2.925916871133533714e-01	0.000000000000000000e+00	1.631473184033633395e+00	8.009666210845450829e-01
1.980000000009552608e+01	0.000000000000000000e+00	3.124632293792378168e-01	3.113625204844112093e-01	0.000000000000000000e+00	1.578532405439985187e+00	7.954287106408055585e-01
1.990000000009884573e+01	0.000000000000000000e+00	3.209271018229419292e-01	3.314261955182842279e-01	0.000000000000000000e+00	1.528937323357904443e+00	7.866119939397544503e-01
2.000000000010216539e+01	0.000000000000000000e+00	3.125546097598214668e-01	3.520312661626167627e-01	0.000000000000000000e+00	1.494956199538628683e+00	7.825238634567354135e-01
2.010000000010548504e+01	0.000000000000000000e+00	3.312918528741496393e-01	3.786288670183651228e-01	0.000000000000000000e+00	1.454815959160144168e+00	7.778625476536014105e-01
2.020000000010880470e+01	0.000000000000000000e+00	3.639006633919181777e-01	3.955038057507415106e-01	0.000000000000000000e+00	1.413381180264958736e+00	7.724187575991350307e-01
2.030000000011212435e+01	0.000000000000000000e+00	3.634390100948700075e-01	4.204138356848442504e-01	0.000000000000000000e+00	1.396180159866938109e+00	7.773143456399816964e-01
2.040000000011544401e+01	0.000000000000000000e+00	4.028518866599885007e-01	4.367135060337142827e-01	0.000000000000000000e+00	1.381815393790341906e+00	7.686639736384871524e-01
2.050000000011876367e+01	0.000000000000000000e+00	4.580964556698044476e-01	4.586077292440310926e-01	0.000000000000000000e+00	1.376798924107495159e+00	7.684282019681791809e-01
2.060000000012208332e+01	0.000000000000000000e+00	4.764084616630165359e-01	4.763129266272420614e-01	0.000000000000000000e+00	1.323722356701988234e+00	7.623050264289831235e-01
2.070000000012540298e+01	0.000000000000000000e+00	5.546289108334121476e-01	4.888883872878995174e-01	0.000000000000000000e+00	1.223833169906562102e+00	7.626524384532142875e-01
2.080000000012872263e+01	0.000000000000000000e+00	6.090309495361728720e-01	5.024045691038774297e-01	0.000000000000000000e+00	1.153889274213902194e+00	7.617081728658938733e-01
2.090000000013204229e+01	0.000000000000000000e+00	6.371067541465318396e-01	5.141211060190888915e-01	0.000000000000000000e+00	1.091985948373892068e+00	7.597557868808566539e-01
2.100000000013536194e+01	0.000000000000000000e+00	6.218037770872766323e-01	5.249387491262764716e-01	0.000000000000000000e+00	1.038044318605150229e+00	7.577605533464639720e-01
2.110000000013868160e+01	0.000000000000000000e+00	6.085324023742151311e-01	5.346784123332001259e-01	0.000000000000000000e+00	9.882067251478555692e-01	7.582179715596727432e-01
2.120000000014200126e+01	0.000000000000000000e+00	5.984089206307893205e-01	5.407043370759857526e-01	0.000000000000000000e+00	9.425008288260084965e-01	7.530941001858866279e-01
2.130000000014532091e+01	0.000000000000000000e+00	5.891564512228970596e-01	5.501296894959193384e-01	0.000000000000000000e+00	9.052539712304462638e-01	7.506675244473524078e-01
2.140000000014864057e+01	0.000000000000000000e+00	5.843361944091058913e-01	5.590273774956561192e-01	0.000000000000000000e+00	8.736341536917644479e-01	7.418564938431855271e-01
2.150000000015196022e+01	0.000000000000000000e+00	5.824339872843363741e-01	5.641270490542042992e-01	0.000000000000000000e+00	8.415302011735664722e-01	7.360761527590918840e-01
2.160000000015527988e+01	0.000000000000000000e+00	5.829333482189004156e-01	5.703945458791164214e-01	0.000000000000000000e+00	8.118382818716427529e-01	7.305598208091085288e-01
2.170000000015859953e+01	0.000000000000000000e+00	5.764329136297102751e-01	5.719776861077356944e-01	0.000000000000000000e+00	7.857117667189745802e-01	7.223445562903283435e-01
2.180000000016191919e+01	0.000000000000000000e+00	5.710908935228593553e-01	5.731907402061995338e-01	0.000000000000000000e+00	7.626683973499106539e-01	7.122306768210500127e-01
2.190000000016523884e+01	0.000000000000000000e+00	5.673929061313347511e-01	5.705709498738992247e-01	0.000000000000000000e+00	7.413905625918771891e-01	7.026355819843175254e-01
2.200000000016855850e+01	0.000000000000000000e+00	5.697276568749063408e-01	5.688259969308765429e-01	0.000000000000000000e+00	7.282702725449264891e-01	6.903228048991469912e-01
2.210000000017187816e+01	0.000000000000000000e+00	5.727780795775959666e-01	5.691614104823491394e-01	0.000000000000000000e+00	7.144106492248207818e-01	6.763917265758011554e-01
2.220000000017519781e+01	0.000000000000000000e+00	5.711268193629671641e-01	5.639947044700216461e-01	0.000000000000000000e+00	7.001459266096679013e-01	6.643037227479503537e-01
2.230000000017851747e+01	0.000000000000000000e+00	5.780850481857751078e-01	5.568645156873812674e-01	0.000000000000000000e+00	6.886012066361746342e-01	6.518326577264859090e-01
2.240000000018183712e+01	0.000000000000000000e+00	5.745972336973509398e-01	5.556024507426370329e-01	0.000000000000000000e+00	6.738105061362420489e-01	6.453620611880400704e-01
2.250000000018515678e+01	0.000000000000000000e+00	5.760241345326275741e-01	5.503165583658213844e-01	0.000000000000000000e+00	6.656037586712836296e-01	6.327789655302298311e-01
2.260000000018847643e+01	0.000000000000000000e+00	5.800349592502918039e-01	5.408479026772062825e-01	0.000000000000000000e+00	6.575767945155457372e-01	6.243569697483024594e-01
2.270000000019179609e+01	0.000000000000000000e+00	5.789467749051178114e-01	5.283835587046732396e-01	0.000000000000000000e+00	6.475430354584100767e-01	6.197013697982554081e-01
2.280000000019511575e+01	0.000000000000000000e+00	5.792027772079640924e-01	5.183660400884505526e-01	0.000000000000000000e+00	6.387097104382273294e-01	6.107817054301005744e-01
2.290000000019843540e+01	0.000000000000000000e+00	5.810194822981755713e-01	5.130228430763353886e-01	0.000000000000000000e+00	6.304621179949845278e-01	6.077085698597659569e-01
2.300000000020175506e+01	0.000000000000000000e+00	5.818939250047406864e-01	5.010867701597819801e-01	0.000000000000000000e+00	6.246498185477112886e-01	6.025355154977096728e-01
2.310000000020507471e+01	0.000000000000000000e+00	5.814475381092502060e-01	4.905738504942392941e-01	0.000000000000000000e+00	6.215563484747024248e-01	5.998361235069580299e-01
2.320000000020839437e+01	0.000000000000000000e+00	5.815003652632284581e-01	4.836689533862360557e-01	0.000000000000000000e+00	6.156671704400645817e-01	5.989663301891350322e-01
2.330000000021171402e+01	0.000000000000000000e+00	5.734379462850589526e-01	4.779405105189459269e-01	0.000000000000000000e+00	6.056496143405071253e-01	5.999950908408243633e-01
2.340000000021503368e+01	0.000000000000000000e+00	5.693200968731753076e-01	4.651524833470833120e-01	0.000000000000000000e+00	6.003223801781654156e-01	5.993959678565384808e-01
2.350000000021835334e+01	0.000000000000000000e+00	5.627264799738563861e-01	4.583334213726888429e-01	0.000000000000000000e+00	5.923969841615739362e-01	5.988730783669548030e-01
2.360000000022167299e+01	0.000000000000000000e+00	5.567363807634942985e-01	4.514449617377087054e-01	0.000000000000000000e+00	5.841215787409793636e-01	5.981469524403421056e-01
2.370000000022499265e+01	0.000000000000000000e+00	5.469074253438312994e-01	4.459144082984028423e-01	0.000000000000000000e+00	5.802872585326986909e-01	5.967876482502796343e-01
2.380000000022831230e+01	0.000000000000000000e+00	5.347714108141972122e-01	4.393715902522180028e-01	0.000000000000000000e+00	5.742491554707067625e-01	5.959906207350433860e-01
2.390000000023163196e+01	0.000000000000000000e+00	5.248821517276038850e-01	4.305435380867210782e-01	0.000000000000000000e+00	5.683905694756987703e-01	5.933072058386108516e-01
2.400000000023495161e+01	0.000000000000000000e+00	5.135532121784148751e-01	4.258552531028230170e-01	0.000000000000000000e+00	5.626916802115174976e-01	5.917611645159214229e-01
2.410000000023827127e+01	0.000000000000000000e+00	4.998436119580980108e-01	4.181865784449228518e-01	0.000000000000000000e+00	5.558610388018515591e-01	5.890821406473615296e-01
2.420000000024159093e+01	0.000000000000000000e+00	4.926154762474102000e-01	4.117746199376560723e-01	0.000000000000000000e+00	5.480311740002659082e-01	5.856734677508532716e-01
2.430000000024491058e+01	0.000000000000000000e+00	4.835709294068410435e-01	4.050559212675768350e-01	0.000000000000000000e+00	5.423860750869324843e-01	5.803815468047833770e-01
2.440000000024823024e+01	0.000000000000000000e+00	4.667813623333450512e-01	3.960073948625861262e-01	0.000000000000000000e+00	5.355559360975511440e-01	5.751052802247630380e-01
2.450000000025154989e+01	0.000000000000000000e+00	4.681038663043786130e-01	3.961625803780247645e-01	0.000000000000000000e+00	5.340285502236973292e-01	5.695933167755677928e-01
2.460000000025486955e+01	0.000000000000000000e+00	4.507341433025551236e-01	3.898513464018260599e-01	0.000000000000000000e+00	5.277309647971819562e-01	5.639139651272698783e-01
2.470000000025818920e+01	0.000000000000000000e+00	4.462033695218497464e-01	3.749612862367926458e-01	0.000000000000000000e+00	5.231044370467733406e-01	5.568650027035133565e-01
2.480000000026150886e+01	0.000000000000000000e+00	4.399907304713038259e-01	3.698770040548229332e-01	0.000000000000000000e+00	5.224376568558241063e-01	5.503986737272628105e-01
2.490000000026482851e+01	0.000000000000000000e+00	4.292443074950397786e-01	3.678908485041876841e-01	0.000000000000000000e+00	5.150087854721083769e-01	5.448715122339380379e-01
2.500000000026814817e+01	0.000000000000000000e+00	4.222206768851324288e-01	3.585764056953969492e-01	0.000000000000000000e+00	5.082325157878226918e-01	5.406556946773085626e-01
2.510000000027146783e+01	0.000000000000000000e+00	4.141017949267116749e-01	3.576937512415890308e-01	0.000000000000000000e+00	5.005507575425081068e-01	5.329477959734694181e-01
2.520000000027478748e+01	0.000000000000000000e+00	4.197401898638098428e-01	3.523677539312524698e-01	0.000000000000000000e+00	4.767412010045724569e-01	5.256062431262147339e-01
2.530000000027810714e+01	0.000000000000000000e+00	4.198310221918685747e-01	3.485042017642808188e-01	0.000000000000000000e+00	4.681023869917936286e-01	5.209299648228841173e-01
2.540000000028142679e+01	0.000000000000000000e+00	4.191897254557078178e-01	3.483867889939558093e-01	0.000000000000000000e+00	4.565682653760333998e-01	5.170085031210822635e-01
2.550000000028474645e+01	0.000000000000000000e+00	4.103749206327749754e-01	3.462099578381283571e-01	0.000000000000000000e+00	4.462888254647418562e-01	5.150108827016535162e-01
2.560000000028806610e+01	0.000000000000000000e+00	4.195992470919985284e-01	3.401072628328712932e-01	0.000000000000000000e+00	4.405535465928912542e-01	5.120450811834809102e-01
2.570000000029138576e+01	0.000000000000000000e+00	4.180270394288790881e-01	3.408614817802357866e-01	0.000000000000000000e+00	4.217139115761262547e-01	5.096659846242003189e-01
2.580000000029470542e+01	0.000000000000000000e+00	4.371507653930507553e-01	3.449297776457591058e-01	0.000000000000000000e+00	4.210892914098535722e-01	5.118589708165059982e-01
2.590000000029802507e+01	0.000000000000000000e+00	4.438957245503375448e-01	3.456100954768192568e-01	0.000000000000000000e+00	4.061966832261001970e-01	5.143477181582019053e-01
2.600000000030134473e+01	0.000000000000000000e+00	4.544170937684074429e-01	3.481756632786678907e-01	0.000000000000000000e+00	4.028105729231548637e-01	5.190440962436930761e-01
2.610000000030466438e+01	0.000000000000000000e+00	4.731920991054652803e-01	3.526410071633033771e-01	0.000000000000000000e+00	4.007166225996915965e-01	5.221582669396571674e-01
2.620000000030798404e+01	0.000000000000000000e+00	4.986947830070228571e-01	3.577940794106760358e-01	0.000000000000000000e+00	3.910820471995130609e-01	5.235854034129406864e-01
2.630000000031130369e+01	0.000000000000000000e+00	5.186610871950703139e-01	3.611768199320255501e-01	0.000000000000000000e+00	3.872743233493202153e-01	5.207357555500302659e-01
2.640000000031462335e+01	0.000000000000000000e+00	5.608844315553320747e-01	3.708494238420062539e-01	0.000000000000000000e+00	3.945940708699951505e-01	5.103088763564280761e-01
2.650000000031794301e+01	0.000000000000000000e+00	6.032171199851394938e-01	3.743656036919318919e-01	0.000000000000000000e+00	3.968558533354454299e-01	4.944694480711074869e-01
2.660000000032126266e+01	0.000000000000000000e+00	6.169347312375316195e-01	3.775867025534062060e-01	0.000000000000000000e+00	3.952616237320701886e-01	4.756071901400099611e-01
2.670000000032458232e+01	0.000000000000000000e+00	6.416254558930036822e-01	3.815802832628625296e-01	0.000000000000000000e+00	3.852553845355266571e-01	4.507769105510922580e-01
2.680000000032790197e+01	0.000000000000000000e+00	6.914346584952628660e-01	3.830319442794428708e-01	0.000000000000000000e+00	3.930291508138067935e-01	4.297468807852521389e-01
2.690000000033122163e+01	0.000000000000000000e+00	7.762298486799029673e-01	3.868386829483738132e-01	0.000000000000000000e+00	4.006595080248747665e-01	4.118211302821728204e-01
2.700000000033454128e+01	0.000000000000000000e+00	8.908859727851957677e-01	3.897952424820564366e-01	0.000000000000000000e+00	4.391306234493693728e-01	4.012694056343436566e-01
2.710000000033786094e+01	0.000000000000000000e+00	1.038404082091168412e+00	3.878873454580126223e-01	0.000000000000000000e+00	4.372182174387528875e-01	3.897929974226486127e-01
2.720000000034118059e+01	0.000000000000000000e+00	1.226541477210862485e+00	3.932098096143840094e-01	0.000000000000000000e+00	4.900022560974415242e-01	3.764923840641303254e-01
2.730000000034450025e+01	0.000000000000000000e+00	1.196207794454368756e+00	3.930682425189840901e-01	0.000000000000000000e+00	6.093626489370782551e-01	3.688990510584330140e-01
2.740000000034781991e+01	0.000000000000000000e+00	1.150398780850079072e+00	3.947573036597675777e-01	0.000000000000000000e+00	6.190214355221436149e-01	3.630257058637080814e-01
2.750000000035113956e+01	0.000000000000000000e+00	1.109336293913032234e+00	3.970616642884271519e-01	0.000000000000000000e+00	5.888762462373172690e-01	3.524473025687658856e-01
2.760000000035445922e+01	0.000000000000000000e+00	1.073851236514460128e+00	4.047064311571158535e-01	0.000000000000000000e+00	5.509999093565778328e-01	3.426590058359181290e-01
2.770000000035777887e+01	0.000000000000000000e+00	1.035571704262540527e+00	3.990691570150787237e-01	0.000000000000000000e+00	5.319122703399389307e-01	3.332257747838002215e-01
2.780000000036109853e+01	0.000000000000000000e+00	9.974748803159889654e-01	4.005023236624190019e-01	0.000000000000000000e+00	5.001771010748122803e-01	3.223329499028804723e-01
2.790000000036441818e+01	0.000000000000000000e+00	9.611978108494513284e-01	4.047902018628189991e-01	0.000000000000000000e+00	4.793297911682730117e-01	3.129125469340239274e-01
2.800000000036773784e+01	0.000000000000000000e+00	9.317984643202548156e-01	4.099333027817091968e-01	0.000000000000000000e+00	4.641143912719488673e-01	3.000120355945632422e-01
2.810000000037105750e+01	0.000000000000000000e+00	9.057762891804109762e-01	4.117796477689175672e-01	0.000000000000000000e+00	4.386645405321570323e-01	2.946219621779281317e-01
2.820000000037437715e+01	0.000000000000000000e+00	8.830301011526281441e-01	4.127768219917307135e-01	0.000000000000000000e+00	4.247931132571350354e-01	2.846225027234112748e-01
2.830000000037769681e+01	0.000000000000000000e+00	8.577405577948660209e-01	4.191524109587722036e-01	0.000000000000000000e+00	4.145220998820111635e-01	2.754255767558120294e-01
2.840000000038101646e+01	0.000000000000000000e+00	8.376750652306226286e-01	4.175449749529366317e-01	0.000000000000000000e+00	3.940731515042447120e-01	2.647748819685149524e-01
2.850000000038433612e+01	0.000000000000000000e+00	8.200318359277143365e-01	4.236381846417453523e-01	0.000000000000000000e+00	3.840328836509748767e-01	2.539690666297684807e-01
2.860000000038765577e+01	0.000000000000000000e+00	8.002081759375814229e-01	4.294842390767942275e-01	0.000000000000000000e+00	3.752102878013371390e-01	2.468986867305393296e-01
2.870000000039097543e+01	0.000000000000000000e+00	7.807623680063563443e-01	4.365666871188201292e-01	0.000000000000000000e+00	3.710781172380478443e-01	2.425428248740600368e-01
2.880000000039429509e+01	0.000000000000000000e+00	7.614555900754826911e-01	4.399467803889860473e-01	0.000000000000000000e+00	3.488672735492641674e-01	2.379527265563518568e-01
2.890000000039761474e+01	0.000000000000000000e+00	7.371540939071585807e-01	4.533633322189122294e-01	0.000000000000000000e+00	3.326751775158401370e-01	2.310642028532058356e-01
2.900000000040093440e+01	0.000000000000000000e+00	7.211018411439401588e-01	4.595577291529150399e-01	0.000000000000000000e+00	3.295026285750660144e-01	2.247107496282608197e-01
2.910000000040425405e+01	0.000000000000000000e+00	7.009080260204978430e-01	4.669186793896195620e-01	0.000000000000000000e+00	3.186452451046937195e-01	2.228223041347536237e-01
2.920000000040757371e+01	0.000000000000000000e+00	6.829246902863264079e-01	4.721016265110673515e-01	0.000000000000000000e+00	3.128315597125932435e-01	2.221162573946474650e-01
2.930000000041089336e+01	0.000000000000000000e+00	6.693826244110669954e-01	4.820671859242278146e-01	0.000000000000000000e+00	2.985189910408694303e-01	2.237569398545466159e-01
2.940000000041421302e+01	0.000000000000000000e+00	6.512668233942735529e-01	4.929356879213019904e-01	0.000000000000000000e+00	2.960417712281814273e-01	2.243437396508159987e-01
2.950000000041753268e+01	0.000000000000000000e+00	6.396867681575928444e-01	5.042271258852555338e-01	0.000000000000000000e+00	2.965096161963478028e-01	2.271087108596439585e-01
2.960000000042085233e+01	0.000000000000000000e+00	6.258854821473380792e-01	5.106958194733473011e-01	0.000000000000000000e+00	3.002812314544823780e-01	2.323147098327003057e-01
2.970000000042417199e+01	0.000000000000000000e+00	6.139856318273666513e-01	5.194550438074539978e-01	0.000000000000000000e+00	2.948185859367504769e-01	2.368600497234908397e-01
2.980000000042749164e+01	0.000000000000000000e+00	5.993105394066495784e-01	5.305934265644307590e-01	0.000000000000000000e+00	2.881836401554482285e-01	2.444480615704694160e-01
2.990000000043081130e+01	0.000000000000000000e+00	5.888201378756048321e-01	5.344049647301616357e-01	0.000000000000000000e+00	2.769825360615644216e-01	2.480754194395836110e-01
3.000000000043413095e+01	0.000000000000000000e+00	5.729804578420850669e-01	5.391954057217928087e-01	0.000000000000000000e+00	2.739578467988834087e-01	2.537006300999248287e-01
3.010000000043745061e+01	0.000000000000000000e+00	5.607422321051668268e-01	5.449470796957803786e-01	0.000000000000000000e+00	2.743236616487700896e-01	2.597050530702448290e-01
3.020000000044077026e+01	0.000000000000000000e+00	5.466149514478686466e-01	5.487529093814667025e-01	0.000000000000000000e+00	2.782403434465824388e-01	2.672488457061047984e-01
3.030000000044408992e+01	0.000000000000000000e+00	5.291590829030594634e-01	5.518050725713296023e-01	0.000000000000000000e+00	2.774131931557919373e-01	2.714218958734445630e-01
3.040000000044740958e+01	0.000000000000000000e+00	5.230432233185767776e-01	5.562804901454135864e-01	0.000000000000000000e+00	2.895965777183213130e-01	2.837341853714491213e-01
3.050000000045072923e+01	0.000000000000000000e+00	5.035338082846010366e-01	5.568189622512679238e-01	0.000000000000000000e+00	2.905001415072142601e-01	3.026701374455474935e-01
3.060000000045404889e+01	0.000000000000000000e+00	4.894135602824659648e-01	5.533958796119662349e-01	0.000000000000000000e+00	2.882387900494308708e-01	3.216913902755114130e-01
3.070000000045736854e+01	0.000000000000000000e+00	4.755624236033496044e-01	5.546180504907995967e-01	0.000000000000000000e+00	3.057534772461881767e-01	3.542823766105400729e-01
3.080000000046068820e+01	0.000000000000000000e+00	4.632514354841624216e-01	5.516896506482595886e-01	0.000000000000000000e+00	3.042640932581960334e-01	3.801822610764810650e-01
3.090000000046400785e+01	0.000000000000000000e+00	4.586727336563425350e-01	5.503435317733283982e-01	0.000000000000000000e+00	3.197985289797662389e-01	4.135680429882154230e-01
3.100000000046732751e+01	0.000000000000000000e+00	4.430600187523713873e-01	5.470653562856884200e-01	0.000000000000000000e+00	3.117110849723482846e-01	4.496949225682395634e-01
3.110000000047064717e+01	0.000000000000000000e+00	4.328925648255255165e-01	5.442934849467808700e-01	0.000000000000000000e+00	3.246793514765073385e-01	4.898237723802168486e-01
3.120000000047396682e+01	0.000000000000000000e+00	4.311367296012405537e-01	5.421551517502121165e-01	0.000000000000000000e+00	3.300459410393520310e-01	5.326682859318788710e-01
3.130000000047728648e+01	0.000000000000000000e+00	4.164243674317738564e-01	5.381491849287525220e-01	0.000000000000000000e+00	3.346958704016934072e-01	5.749126450644832520e-01
3.140000000048060613e+01	0.000000000000000000e+00	4.148341130197921722e-01	5.345666663453846335e-01	0.000000000000000000e+00	3.471804276592006522e-01	6.200617854772551008e-01
3.150000000048392579e+01	0.000000000000000000e+00	4.109052281371422533e-01	5.286680683219547872e-01	0.000000000000000000e+00	3.590766846076737240e-01	6.665069686098784585e-01
3.160000000048724544e+01	0.000000000000000000e+00	4.022344215851237359e-01	5.241729325586862442e-01	0.000000000000000000e+00	3.824560860895064307e-01	7.149070605785950994e-01
3.170000000049056510e+01	0.000000000000000000e+00	4.042010715659860032e-01	5.224244019161162766e-01	0.000000000000000000e+00	4.026909083047290894e-01	7.623645708972039969e-01
3.180000000049388476e+01	0.000000000000000000e+00	4.009180370774547697e-01	5.161961842233684372e-01	0.000000000000000000e+00	4.556025002587119066e-01	8.122048778723778284e-01
3.190000000049720441e+01	0.000000000000000000e+00	4.019225512555136826e-01	5.129630855864809602e-01	0.000000000000000000e+00	5.168862219565327765e-01	8.592429720275197580e-01
3.200000000050052051e+01	0.000000000000000000e+00	4.081536804235729177e-01	5.103962017032706022e-01	0.000000000000000000e+00	5.936621801540871157e-01	9.057170007839626669e-01
3.210000000050384017e+01	0.000000000000000000e+00	4.044158594687931041e-01	5.072087932003821464e-01	0.000000000000000000e+00	6.831003686346279746e-01	9.127055730003040823e-01
3.220000000050715983e+01	0.000000000000000000e+00	4.107404476775927127e-01	5.058708231880149064e-01	0.000000000000000000e+00	7.831059749081774601e-01	8.987456551744704703e-01
3.230000000051047948e+01	0.000000000000000000e+00	4.375650020115970928e-01	5.023570982469492963e-01	0.000000000000000000e+00	9.001452329045080969e-01	8.766905857807245628e-01
3.240000000051379914e+01	0.000000000000000000e+00	4.625721919353354417e-01	5.010644720500144755e-01	0.000000000000000000e+00	1.012202125430977651e+00	8.581738608659488232e-01
3.250000000051711879e+01	0.000000000000000000e+00	5.071547096879753802e-01	5.002018629184969978e-01	0.000000000000000000e+00	1.145433799510937156e+00	8.359884629969236425e-01
3.260000000052043845e+01	0.000000000000000000e+00	5.767409984892908348e-01	4.970259480450630596e-01	0.000000000000000000e+00	1.282715504995332267e+00	8.164586358117374987e-01
3.270000000052375810e+01	0.000000000000000000e+00	6.662935988414925292e-01	4.956892407356984220e-01	0.000000000000000000e+00	1.411139182627558775e+00	7.967008752352300327e-01
3.280000000052707776e+01	0.000000000000000000e+00	7.836250911180496770e-01	4.939479539919253703e-01	0.000000000000000000e+00	1.558391247428648096e+00	7.773516337075700999e-01
3.290000000053039741e+01	0.000000000000000000e+00	7.617327564033429255e-01	4.903059789880735986e-01	0.000000000000000000e+00	1.583111415549171008e+00	7.680245009956981894e-01
3.300000000053371707e+01	0.000000000000000000e+00	7.430515896597571501e-01	4.885844504277743194e-01	0.000000000000000000e+00	1.508823563497213360e+00	7.521429326661939196e-01
3.310000000053703673e+01	0.000000000000000000e+00	7.249650404357863565e-01	4.857996210717276941e-01	0.000000000000000000e+00	1.434650921467914619e+00	7.437464246372964549e-01
3.320000000054035638e+01	0.000000000000000000e+00	7.023385184094254052e-01	4.813628434058539463e-01	0.000000000000000000e+00	1.366990952060042730e+00	7.333718627770844378e-01
3.330000000054367604e+01	0.000000000000000000e+00	6.837859065200146969e-01	4.793034340510425872e-01	0.000000000000000000e+00	1.304184773740915348e+00	7.224674600638836264e-01
3.340000000054699569e+01	0.000000000000000000e+00	6.643575762732343293e-01	4.755223179759551222e-01	0.000000000000000000e+00	1.239517403573740184e+00	7.177269914821158281e-01
3.350000000055031535e+01	0.000000000000000000e+00	6.484422200540838066e-01	4.727869796495566268e-01	0.000000000000000000e+00	1.178469509147527239e+00	7.088876106052490744e-01
3.360000000055363500e+01	0.000000000000000000e+00	6.304650487494883881e-01	4.685299590907899270e-01	0.000000000000000000e+00	1.134496672930461081e+00	7.068986205256451161e-01
3.370000000055695466e+01	0.000000000000000000e+00	6.103635555477064933e-01	4.639021974124169501e-01	0.000000000000000000e+00	1.094539462887998527e+00	7.002535992740001047e-01
3.380000000056027432e+01	0.000000000000000000e+00	5.910149854629469512e-01	4.597728287338448960e-01	0.000000000000000000e+00	1.022224557304532544e+00	6.945837227441933326e-01
3.390000000056359397e+01	0.000000000000000000e+00	5.727408087876252329e-01	4.576508349001316978e-01	0.000000000000000000e+00	9.743784324761470828e-01	6.872417888511554995e-01
3.400000000056691363e+01	0.000000000000000000e+00	5.529399317751081400e-01	4.501763727698407935e-01	0.000000000000000000e+00	9.379159345105434475e-01	6.857596103167674650e-01
3.410000000057023328e+01	0.000000000000000000e+00	5.364184829283545897e-01	4.397930322282864180e-01	0.000000000000000000e+00	9.023392277060970912e-01	6.779528419965097363e-01
3.420000000057355294e+01	0.000000000000000000e+00	5.202829605198564522e-01	4.285049325676951182e-01	0.000000000000000000e+00	8.692727846695268434e-01	6.717465711314224430e-01
3.430000000057687259e+01	0.000000000000000000e+00	5.025793924458524797e-01	4.162634110090815409e-01	0.000000000000000000e+00	8.406994522785716795e-01	6.696782813273698398e-01
3.440000000058019225e+01	0.000000000000000000e+00	4.956879222877225710e-01	4.055823388892352277e-01	0.000000000000000000e+00	8.174008863930357638e-01	6.628045182296102844e-01
3.450000000058351191e+01	0.000000000000000000e+00	4.721554087766372532e-01	3.919080174714062448e-01	0.000000000000000000e+00	7.951513594473402780e-01	6.573542528145265296e-01
3.460000000058683156e+01	0.000000000000000000e+00	4.531075471127896659e-01	3.824575227902827779e-01	0.000000000000000000e+00	7.743405779856816773e-01	6.504993341899311110e-01
3.470000000059015122e+01	0.000000000000000000e+00	4.400518658611135558e-01	3.698604883071598959e-01	0.000000000000000000e+00	7.577463606112804229e-01	6.450475368367878382e-01
3.480000000059347087e+01	0.000000000000000000e+00	4.200278784871822602e-01	3.600778378273747915e-01	0.000000000000000000e+00	7.388317099663811449e-01	6.367361299513275563e-01
3.490000000059679053e+01	0.000000000000000000e+00	4.148265574568893999e-01	3.475446274613950282e-01	0.000000000000000000e+00	7.217626722125032313e-01	6.294634209971349259e-01
3.500000000060011018e+01	0.000000000000000000e+00	4.076639040368001954e-01	3.367273317569290381e-01	0.000000000000000000e+00	7.054853384079572409e-01	6.234628334475074141e-01
3.510000000060342984e+01	0.000000000000000000e+00	3.996790908646290497e-01	3.231465278885093939e-01	0.000000000000000000e+00	6.860665881397489674e-01	6.183289644570841848e-01
3.520000000060674950e+01	0.000000000000000000e+00	3.956379597751741306e-01	3.108672153344562705e-01	0.000000000000000000e+00	6.705355197836728731e-01	6.133344540372810405e-01
3.530000000061006915e+01	0.000000000000000000e+00	4.085399160434441956e-01	2.971396270700294440e-01	0.000000000000000000e+00	6.583545341040037968e-01	6.058242634697532658e-01
3.540000000061338881e+01	0.000000000000000000e+00	4.203394757460154341e-01	2.825078676458038229e-01	0.000000000000000000e+00	6.433209317879322597e-01	5.955628563406875076e-01
3.550000000061670846e+01	0.000000000000000000e+00	4.653645847510969880e-01	2.693139947338009654e-01	0.000000000000000000e+00	6.284762184364820481e-01	5.880304903038739983e-01
3.560000000062002812e+01	0.000000000000000000e+00	5.616423708372352275e-01	2.611405414652706591e-01	0.000000000000000000e+00	6.199894443317717219e-01	5.765940391551718225e-01
3.570000000062334777e+01	0.000000000000000000e+00	7.111424339725537225e-01	2.458117982876476537e-01	0.000000000000000000e+00	6.041134521662143708e-01	5.665939826961646775e-01
3.580000000062666743e+01	0.000000000000000000e+00	9.150339248780609003e-01	2.384242341174881707e-01	0.000000000000000000e+00	5.915634092628474505e-01	5.630191766708072532e-01
3.590000000062998708e+01	0.000000000000000000e+00	1.169556033545757989e+00	2.278979301025856052e-01	0.000000000000000000e+00	5.822621208542472226e-01	5.584506297190583446e-01
3.600000000063330674e+01	0.000000000000000000e+00	1.439190872361669538e+00	2.157464068830124981e-01	0.000000000000000000e+00	5.719173141030309271e-01	5.490618375320437394e-01
3.610000000063662640e+01	0.000000000000000000e+00	1.723104772635694060e+00	2.089173376031223106e-01	0.000000000000000000e+00	5.570059005100135296e-01	5.406933976635410755e-01
3.620000000063994605e+01	0.000000000000000000e+00	1.923181673458654872e+00	2.065477604972631720e-01	0.000000000000000000e+00	5.490624552665397395e-01	5.379723015523812935e-01
3.630000000064326571e+01	0.000000000000000000e+00	1.927359234413300815e+00	2.016221771728121948e-01	0.000000000000000000e+00	5.376213825056265216e-01	5.307265465993336040e-01
3.640000000064658536e+01	0.000000000000000000e+00	1.953016279902621388e+00	1.952549523418234956e-01	0.000000000000000000e+00	5.262096238538568338e-01	5.271344609327484054e-01
3.650000000064990502e+01	0.000000000000000000e+00	1.994565451400502898e+00	1.931138310967183136e-01	0.000000000000000000e+00	5.192559506429685889e-01	5.196992556708314170e-01
3.660000000065322467e+01	0.000000000000000000e+00	2.046464440614892411e+00	1.901132689347077853e-01	0.000000000000000000e+00	5.051673715094449069e-01	5.174880488272768364e-01
3.670000000065654433e+01	0.000000000000000000e+00	1.917453112715503671e+00	1.847145780157577744e-01	0.000000000000000000e+00	5.021510920053433580e-01	5.133121072730820744e-01
3.680000000065986399e+01	0.000000000000000000e+00	1.765467351253664940e+00	1.823989886725203013e-01	0.000000000000000000e+00	4.886479820233685656e-01	5.116388147771329109e-01
3.690000000066318364e+01	0.000000000000000000e+00	1.660002609526895601e+00	1.857482006184535683e-01	0.000000000000000000e+00	4.798090100688541249e-01	5.049320148337136382e-01
3.700000000066650330e+01	0.000000000000000000e+00	1.568493749039032492e+00	1.969383712894949567e-01	0.000000000000000000e+00	4.695102143139379680e-01	5.023801755774702782e-01
3.710000000066982295e+01	0.000000000000000000e+00	1.500134569987990218e+00	2.089120210068823869e-01	0.000000000000000000e+00	4.645192832148903883e-01	5.042023462111936416e-01
3.720000000067314261e+01	0.000000000000000000e+00	1.451572206928531727e+00	2.095417523864268605e-01	0.000000000000000000e+00	4.607948317366800106e-01	5.000154321344175701e-01
3.730000000067646226e+01	0.000000000000000000e+00	1.415448418201714853e+00	2.185612383357884991e-01	0.000000000000000000e+00	4.473811688166501321e-01	4.974144686940181748e-01
3.740000000067978192e+01	0.000000000000000000e+00	1.399554451905267616e+00	2.386713264175911731e-01	0.000000000000000000e+00	4.403356653167582735e-01	4.958736784709828482e-01
3.750000000068310158e+01	0.000000000000000000e+00	1.383361180851336414e+00	2.497072659635187764e-01	0.000000000000000000e+00	4.374994438180949130e-01	4.937430925015385830e-01
3.760000000068642123e+01	0.000000000000000000e+00	1.374852859706846564e+00	2.634114355377142336e-01	0.000000000000000000e+00	4.301451201349881792e-01	4.957623322254308684e-01
3.770000000068974089e+01	0.000000000000000000e+00	1.360533494629409867e+00	2.835693118105250266e-01	0.000000000000000000e+00	4.235271229572650231e-01	4.917615437183407989e-01
3.780000000069306054e+01	0.000000000000000000e+00	1.343452490495904872e+00	2.943046548585555033e-01	0.000000000000000000e+00	4.149070626679768337e-01	4.905766309992826701e-01
3.790000000069638020e+01	0.000000000000000000e+00	1.323556048359342041e+00	3.164955140488007190e-01	0.000000000000000000e+00	4.116191509291423634e-01	4.914578746777661933e-01
3.800000000069969985e+01	0.000000000000000000e+00	1.299387118793633666e+00	3.462167579566882147e-01	0.000000000000000000e+00	4.052493541114026154e-01	4.958648193480342248e-01
3.810000000070301951e+01	0.000000000000000000e+00	1.271511124900128520e+00	3.715784390165550732e-01	0.000000000000000000e+00	3.907969169234324358e-01	4.957521887479325873e-01
3.820000000070633916e+01	0.000000000000000000e+00	1.243516001803950388e+00	4.020067749924365885e-01	0.000000000000000000e+00	3.948347631773085897e-01	4.916698447409448836e-01
3.830000000070965882e+01	0.000000000000000000e+00	1.215458519960630257e+00	4.264240415767416303e-01	0.000000000000000000e+00	3.826709277952681232e-01	4.940510053372187405e-01
3.840000000071297848e+01	0.000000000000000000e+00	1.181131140629541498e+00	4.539374904238868691e-01	0.000000000000000000e+00	3.771489348581187340e-01	4.908081523524949197e-01
3.850000000071629813e+01	0.000000000000000000e+00	1.151457782973887456e+00	4.750789793380760240e-01	0.000000000000000000e+00	3.711385447450605835e-01	4.863201755594077635e-01
3.860000000071961779e+01	0.000000000000000000e+00	1.119148889236660560e+00	4.952148845657591836e-01	0.000000000000000000e+00	3.687907326532888219e-01	4.857420370705757273e-01
3.870000000072293744e+01	0.000000000000000000e+00	1.089399082354085113e+00	5.114415344584347656e-01	0.000000000000000000e+00	3.582964793446020701e-01	4.829979644585508658e-01
3.880000000072625710e+01	0.000000000000000000e+00	1.059934585515067473e+00	5.354202876612377260e-01	0.000000000000000000e+00	3.552920028251865814e-01	4.802373484596755837e-01
3.890000000072957675e+01	0.000000000000000000e+00	1.029187756423793010e+00	5.479272189790371783e-01	0.000000000000000000e+00	3.499029180241366443e-01	4.786247279091366824e-01
3.900000000073289641e+01	0.000000000000000000e+00	9.956740484363328925e-01	5.596927773412988527e-01	0.000000000000000000e+00	3.548676898439272476e-01	4.699352831749319948e-01
3.910000000073621607e+01	0.000000000000000000e+00	9.631182290057183071e-01	5.709110126737589885e-01	0.000000000000000000e+00	3.382965224155185524e-01	4.645553449395573575e-01
3.920000000073953572e+01	0.000000000000000000e+00	9.314555969834661386e-01	5.794218126726107254e-01	0.000000000000000000e+00	3.435187339063444645e-01	4.577467016619489737e-01
3.930000000074285538e+01	0.000000000000000000e+00	8.982272285570824799e-01	5.861856637259107439e-01	0.000000000000000000e+00	3.303466984422689379e-01	4.476795089644108883e-01
3.940000000074617503e+01	0.000000000000000000e+00	8.633082292522432644e-01	5.868859231490810568e-01	0.000000000000000000e+00	3.335065088685362777e-01	4.353470442565617882e-01
3.950000000074949469e+01	0.000000000000000000e+00	8.268538672730868511e-01	5.876334448175140057e-01	0.000000000000000000e+00	3.297571924059238269e-01	4.254907820629887372e-01
3.960000000075281434e+01	0.000000000000000000e+00	7.945460114766557114e-01	5.855518897418975355e-01	0.000000000000000000e+00	3.240743921094627611e-01	4.181642696781253665e-01
3.970000000075613400e+01	0.000000000000000000e+00	7.610153634047327476e-01	5.800578915633203270e-01	0.000000000000000000e+00	3.271304868211525330e-01	4.080887568477963301e-01
3.980000000075945366e+01	0.000000000000000000e+00	7.328753273611952057e-01	5.794884651053152647e-01	0.000000000000000000e+00	3.192305350816695975e-01	3.969980743496563935e-01
3.990000000076277331e+01	0.000000000000000000e+00	7.080765602765953792e-01	5.760191545987937145e-01	0.000000000000000000e+00	3.234887869681236650e-01	3.864549747497749710e-01
4.000000000076609297e+01	0.000000000000000000e+00	6.766904112819505102e-01	5.722605370723647944e-01	0.000000000000000000e+00	3.263315117113312347e-01	3.738958412201489612e-01
4.010000000076941262e+01	0.000000000000000000e+00	6.540820325425544812e-01	5.591306782659134500e-01	0.000000000000000000e+00	3.261708024628476310e-01	3.645945343809146033e-01
4.020000000077273228e+01	0.000000000000000000e+00	6.266142723024366035e-01	5.467331244040368743e-01	0.000000000000000000e+00	3.168364517107152833e-01	3.549847991286711468e-01
4.030000000077605193e+01	0.000000000000000000e+00	6.114473276905860732e-01	5.410462237046637091e-01	0.000000000000000000e+00	3.253642321996219056e-01	3.396140067968211329e-01
4.040000000077937159e+01	0.000000000000000000e+00	5.943214183161242836e-01	5.322949700956201013e-01	0.000000000000000000e+00	3.230706963380272634e-01	3.317898706865601843e-01
4.050000000078269125e+01	0.000000000000000000e+00	5.732178208518734497e-01	5.180565666284300264e-01	0.000000000000000000e+00	3.263734510273688105e-01	3.182629973227640852e-01
4.060000000078601090e+01	0.000000000000000000e+00	5.623640903188414919e-01	5.171393769618344294e-01	0.000000000000000000e+00	3.297116160670210405e-01	3.099006458629778304e-01
4.070000000078933056e+01	0.000000000000000000e+00	5.465972165150255746e-01	5.088801570332270874e-01	0.000000000000000000e+00	3.303833630395525689e-01	3.015550460370781671e-01
4.080000000079265021e+01	0.000000000000000000e+00	5.390454823416541696e-01	5.029693240673054344e-01	0.000000000000000000e+00	3.326219143844367787e-01	2.872754400265734587e-01
4.090000000079596987e+01	0.000000000000000000e+00	5.226321217611231695e-01	4.958972552380158105e-01	0.000000000000000000e+00	3.308477048072943072e-01	2.819756612943014606e-01
4.100000000079928952e+01	0.000000000000000000e+00	5.195526962405145888e-01	4.899862625910050284e-01	0.000000000000000000e+00	4.056496256862086036e-01	2.821993805702573965e-01
4.110000000080260918e+01	0.000000000000000000e+00	5.091044906882425947e-01	4.864590604248505423e-01	0.000000000000000000e+00	3.509460583490384145e-01	2.696925968142358521e-01
4.120000000080592883e+01	0.000000000000000000e+00	5.012525582359530496e-01	4.790608682805564955e-01	0.000000000000000000e+00	3.602658548565171315e-01	2.678760157254819751e-01
4.130000000080924849e+01	0.000000000000000000e+00	4.953690698020087879e-01	4.715636016030932964e-01	0.000000000000000000e+00	4.037494457342487575e-01	2.681180359498822607e-01
4.140000000081256815e+01	0.000000000000000000e+00	4.891154284792359475e-01	4.671559059507684464e-01	0.000000000000000000e+00	4.712033178329817495e-01	2.561933602081506445e-01
4.150000000081588780e+01	0.000000000000000000e+00	4.841390965768285759e-01	4.661906764252012891e-01	0.000000000000000000e+00	4.666263639981743094e-01	2.599122242839901342e-01
4.160000000081920746e+01	0.000000000000000000e+00	4.790901872750701340e-01	4.585083634592398427e-01	0.000000000000000000e+00	4.452790289316502226e-01	2.509815945400547532e-01
4.170000000082252711e+01	0.000000000000000000e+00	4.759498452719368999e-01	4.546662548396576686e-01	0.000000000000000000e+00	4.277633989548206839e-01	2.478958302423666660e-01
4.180000000082584677e+01	0.000000000000000000e+00	4.689891090366302140e-01	4.544873963108083670e-01	0.000000000000000000e+00	4.132743114203593082e-01	2.463093513822699476e-01
4.190000000082916642e+01	0.000000000000000000e+00	4.656400260068651598e-01	4.524200147677876482e-01	0.000000000000000000e+00	4.002392515074440493e-01	2.413263617310635323e-01
4.200000000083248608e+01	0.000000000000000000e+00	4.644261822977457932e-01	4.474735583738204125e-01	0.000000000000000000e+00	3.879596772100826207e-01	2.393164491581027675e-01
4.210000000083580574e+01	0.000000000000000000e+00	4.637391285848282974e-01	4.523041769055408112e-01	0.000000000000000000e+00	3.709990001725828046e-01	2.400063760199632745e-01
4.220000000083912539e+01	0.000000000000000000e+00	4.610683969696411921e-01	4.499286165848381258e-01	0.000000000000000000e+00	3.575781510915845840e-01	2.357661327554938235e-01
4.230000000084244505e+01	0.000000000000000000e+00	4.606084633804568007e-01	4.501386134793088911e-01	0.000000000000000000e+00	3.502583762867805817e-01	2.359034727797898467e-01
4.240000000084576470e+01	0.000000000000000000e+00	4.566143634660353445e-01	4.511579083611500507e-01	0.000000000000000000e+00	3.400095744859232272e-01	2.308436157113112897e-01
4.250000000084908436e+01	0.000000000000000000e+00	4.485722136837703156e-01	4.551741270526884486e-01	0.000000000000000000e+00	3.379607363694465683e-01	2.292771447613206892e-01
4.260000000085240401e+01	0.000000000000000000e+00	4.463142327603139004e-01	4.558720204979918589e-01	0.000000000000000000e+00	3.374643731133320501e-01	2.288527118626688117e-01
4.270000000085572367e+01	0.000000000000000000e+00	4.374170920060215240e-01	4.598415791441313183e-01	0.000000000000000000e+00	3.253349991610290370e-01	2.276706108654965033e-01
4.280000000085904333e+01	0.000000000000000000e+00	4.253534421979176527e-01	4.560748571287279729e-01	0.000000000000000000e+00	3.311012648006488313e-01	2.240695799216689266e-01
4.290000000086236298e+01	0.000000000000000000e+00	4.213168932694535407e-01	4.628573431682994621e-01	0.000000000000000000e+00	3.266615395647597953e-01	2.204043261938087306e-01
4.300000000086568264e+01	0.000000000000000000e+00	4.186084963692660033e-01	4.652413078334478036e-01	0.000000000000000000e+00	3.186910328879304921e-01	2.164950533919599018e-01
4.310000000086900229e+01	0.000000000000000000e+00	4.061357868271250893e-01	4.712830188883052052e-01	0.000000000000000000e+00	3.177684118940046210e-01	2.213276561003288123e-01
4.320000000087232195e+01	0.000000000000000000e+00	3.977434241498564171e-01	4.699556984984475938e-01	0.000000000000000000e+00	3.185795807142211000e-01	2.139123572917476790e-01
4.330000000087564160e+01	0.000000000000000000e+00	3.951225621029069712e-01	4.765047117525090248e-01	0.000000000000000000e+00	3.187246799472707171e-01	2.185745184037041489e-01
4.340000000087896126e+01	0.000000000000000000e+00	3.824615165212292833e-01	4.829881963743312134e-01	1.000000000000000000e+00	3.292725718635268750e-01	2.193819490226921465e-01
4.350000000088228091e+01	0.000000000000000000e+00	3.829892931454443872e-01	4.901787209074590090e-01	1.000000000000000000e+00	3.318199773197106905e-01	2.193110570180578089e-01
4.360000000088560057e+01	0.000000000000000000e+00	3.813061658235611939e-01	4.965430976496218451e-01	1.000000000000000000e+00	3.368377937643514120e-01	2.221943514589543311e-01
4.370000000088892023e+01	0.000000000000000000e+00	3.761789408990552364e-01	5.071998371544010897e-01	1.000000000000000000e+00	3.452375001362290030e-01	2.188556782011872315e-01
4.380000000089223988e+01	0.000000000000000000e+00	3.960691455801292893e-01	5.192527862854727783e-01	1.000000000000000000e+00	3.456342910138096025e-01	2.167565175168326419e-01
4.390000000089555954e+01	0.000000000000000000e+00	3.787484650630437155e-01	5.221078737984434781e-01	1.000000000000000000e+00	3.604517615346197190e-01	2.205627619289781127e-01
4.400000000089887919e+01	0.000000000000000000e+00	3.908635370071883997e-01	5.278288506785604461e-01	1.000000000000000000e+00	3.486093371892626802e-01	2.279443543798603533e-01
4.410000000090219885e+01	0.000000000000000000e+00	4.035532987052071197e-01	5.379600367535852801e-01	1.000000000000000000e+00	4.166872725364185182e-01	2.328860250762473938e-01
4.420000000090551850e+01	0.000000000000000000e+00	4.262913684215424159e-01	5.397492795302539781e-01	1.000000000000000000e+00	4.084768467287476224e-01	2.338150373192790787e-01
4.430000000090883816e+01	0.000000000000000000e+00	4.388243105672046673e-01	5.473351718513117525e-01	1.000000000000000000e+00	4.012898845167531259e-01	2.384998832576268046e-01
4.440000000091215782e+01	0.000000000000000000e+00	4.777330585099428539e-01	5.432082582057009557e-01	1.000000000000000000e+00	4.377361269352975648e-01	2.497992455193218109e-01
4.450000000091547747e+01	0.000000000000000000e+00	5.454486094771581195e-01	5.404983674223815537e-01	1.000000000000000000e+00	5.016476772469679046e-01	2.542043969311083562e-01
4.460000000091879713e+01	0.000000000000000000e+00	5.919914354469378859e-01	5.365658210589809851e-01	1.000000000000000000e+00	5.882459646290278954e-01	2.597993098783120680e-01
4.470000000092211678e+01	0.000000000000000000e+00	6.678472559313036738e-01	5.302180351619467658e-01	1.000000000000000000e+00	7.005111951870355291e-01	2.634811469085506230e-01
4.480000000092543644e+01	0.000000000000000000e+00	7.347227303373354834e-01	5.237629609689142818e-01	1.000000000000000000e+00	8.380805344027300041e-01	2.738075491171566012e-01
4.490000000092875609e+01	0.000000000000000000e+00	8.146031731743713644e-01	5.182634469293292412e-01	1.000000000000000000e+00	1.002380745289335406e+00	2.820113427393906025e-01
4.500000000093207575e+01	0.000000000000000000e+00	9.080214261950042554e-01	5.051709742995774688e-01	1.000000000000000000e+00	1.168390618546299109e+00	2.839276683007270763e-01
4.510000000093539541e+01	0.000000000000000000e+00	9.745850639636605139e-01	4.933081515503781045e-01	1.000000000000000000e+00	1.360698067081070661e+00	2.867222239908794879e-01
4.520000000093871506e+01	0.000000000000000000e+00	9.437457175385844943e-01	4.794459924492396885e-01	1.000000000000000000e+00	1.313528265018130803e+00	2.957807990546189036e-01
4.530000000094203472e+01	0.000000000000000000e+00	9.182862079055155169e-01	4.652739629561416512e-01	1.000000000000000000e+00	1.264288039321221468e+00	3.001537715609406409e-01
4.540000000094535437e+01	0.000000000000000000e+00	8.998029870696404586e-01	4.532401360228829890e-01	1.000000000000000000e+00	1.213305178822791763e+00	3.056956617241719520e-01
4.550000000094867403e+01	0.000000000000000000e+00	8.872120773468733512e-01	4.431622051418411257e-01	1.000000000000000000e+00	1.168789476630553326e+00	3.072813861054073392e-01
4.560000000095199368e+01	0.000000000000000000e+00	8.785085672688276448e-01	4.292908343460304366e-01	1.000000000000000000e+00	1.135274290715442724e+00	3.133576876443469050e-01
4.570000000095531334e+01	0.000000000000000000e+00	8.814173832617564486e-01	4.147701357973864744e-01	1.000000000000000000e+00	1.070741679066128604e+00	3.166300874901816220e-01
4.580000000095863300e+01	0.000000000000000000e+00	8.926875997199530399e-01	4.058102393263484098e-01	1.000000000000000000e+00	1.021711724165430768e+00	3.194803069729948986e-01
4.590000000096195265e+01	0.000000000000000000e+00	9.112971701543360892e-01	3.938862146665453312e-01	1.000000000000000000e+00	9.856564433536829650e-01	3.194661913429061029e-01
4.600000000096527231e+01	0.000000000000000000e+00	9.387563506726934737e-01	3.776365601058215282e-01	1.000000000000000000e+00	9.626499367713498012e-01	3.252943356620868198e-01
4.610000000096859196e+01	0.000000000000000000e+00	9.809939464755278449e-01	3.634855173551324037e-01	1.000000000000000000e+00	9.304922142568229360e-01	3.202958605941225723e-01
4.620000000097191162e+01	0.000000000000000000e+00	1.049130027071357496e+00	3.506157232776375143e-01	1.000000000000000000e+00	9.139888633065220702e-01	3.226265981728864141e-01
4.630000000097523127e+01	0.000000000000000000e+00	1.137854924054955807e+00	3.385718207711382877e-01	1.000000000000000000e+00	8.952562996251369754e-01	3.236915437127108608e-01
4.640000000097855093e+01	0.000000000000000000e+00	1.250333597917079764e+00	3.275394801198671102e-01	1.000000000000000000e+00	8.736559923254396676e-01	3.206378427593025715e-01
4.650000000098187058e+01	0.000000000000000000e+00	1.384883031525583563e+00	3.134915997270059651e-01	1.000000000000000000e+00	8.536615551848536487e-01	3.245639458234902408e-01
4.660000000098519024e+01	0.000000000000000000e+00	1.507560924399178104e+00	3.089760125838092453e-01	1.000000000000000000e+00	8.386862393068221788e-01	3.236573958467687251e-01
4.670000000098850990e+01	0.000000000000000000e+00	1.387007055605314010e+00	3.012620955712291271e-01	1.000000000000000000e+00	8.135239949877469678e-01	3.252384935840255675e-01
4.680000000099182955e+01	0.000000000000000000e+00	1.276374281478725781e+00	2.908022016232034712e-01	1.000000000000000000e+00	7.903809004954830408e-01	3.233636442271131117e-01
4.690000000099514921e+01	0.000000000000000000e+00	1.172920526348629977e+00	2.784035112814219337e-01	1.000000000000000000e+00	7.676450179545774022e-01	3.283179392947509490e-01
4.700000000099846886e+01	0.000000000000000000e+00	1.079488020208032806e+00	2.741798656643316123e-01	1.000000000000000000e+00	7.408676423168703007e-01	3.282914066771686623e-01
4.710000000100178852e+01	0.000000000000000000e+00	9.965444696626869492e-01	2.773606009612925027e-01	1.000000000000000000e+00	7.145603888753404576e-01	3.330524509630607977e-01
4.720000000100510817e+01	0.000000000000000000e+00	9.210618063807435307e-01	2.703600393316971107e-01	1.000000000000000000e+00	6.978155519072032353e-01	3.382264770527246833e-01
4.730000000100842783e+01	0.000000000000000000e+00	8.527062855319333945e-01	2.728736543659762148e-01	1.000000000000000000e+00	6.825099186647630711e-01	3.408937823542096957e-01
4.740000000101174749e+01	0.000000000000000000e+00	7.972630646343801253e-01	2.702744423763169812e-01	1.000000000000000000e+00	6.838334804218371143e-01	3.392298672917588576e-01
4.750000000101506714e+01	0.000000000000000000e+00	7.500119522430116481e-01	2.703166943569893510e-01	1.000000000000000000e+00	6.916147168943321821e-01	3.449057752417642453e-01
4.760000000101838680e+01	0.000000000000000000e+00	7.126471276790005138e-01	2.722281442178101640e-01	1.000000000000000000e+00	7.108703517117165305e-01	3.485182507506872640e-01
4.770000000102170645e+01	1.000000000000000000e+00	6.742098807342695732e-01	2.721250344979125324e-01	1.000000000000000000e+00	7.430565526938769372e-01	3.449637236223828118e-01
4.780000000102502611e+01	1.000000000000000000e+00	6.461691426233934221e-01	2.670317155794085240e-01	1.000000000000000000e+00	7.941368433865468868e-01	3.515708165321670964e-01
4.790000000102834576e+01	1.000000000000000000e+00	6.264962725082432460e-01	2.658559388095230736e-01	1.000000000000000000e+00	8.608535258889049580e-01	3.447677533658650706e-01
4.800000000103166542e+01	1.000000000000000000e+00	6.085344309877932512e-01	2.685128950687949434e-01	1.000000000000000000e+00	8.107944161909925729e-01	3.482281540612610637e-01
4.810000000103498508e+01	1.000000000000000000e+00	5.901200491535715242e-01	2.631433123030068044e-01	1.000000000000000000e+00	7.399896340239066062e-01	3.413564326647366420e-01
4.820000000103830473e+01	1.000000000000000000e+00	5.758087283327616435e-01	2.563746570790281787e-01	1.000000000000000000e+00	6.770747617465723289e-01	3.403323259722627059e-01
4.830000000104162439e+01	1.000000000000000000e+00	5.710636022101525100e-01	2.614680992852241870e-01	1.000000000000000000e+00	6.303916074989195373e-01	3.327647773861485692e-01
4.840000000104494404e+01	1.000000000000000000e+00	5.580582670978959658e-01	2.590385556415179535e-01	1.000000000000000000e+00	5.900785387748446187e-01	3.315014348955255263e-01
4.850000000104826370e+01	1.000000000000000000e+00	5.455428004345820314e-01	2.616747515075833475e-01	1.000000000000000000e+00	5.550037591575284202e-01	3.262831596590962113e-01
4.860000000105158335e+01	1.000000000000000000e+00	5.400527209611191148e-01	2.565448563044270824e-01	1.000000000000000000e+00	5.386241300596754655e-01	3.266691625681943378e-01
4.870000000105490301e+01	1.000000000000000000e+00	5.369659067445520240e-01	2.689164176076073165e-01	1.000000000000000000e+00	5.128580811229286329e-01	3.237057572054550247e-01
4.880000000105822267e+01	1.000000000000000000e+00	5.286083491348326779e-01	2.694811451907894728e-01	1.000000000000000000e+00	4.955035116740580947e-01	3.222110283140620091e-01
4.890000000106154232e+01	1.000000000000000000e+00	5.331389631195971868e-01	2.737908714291483192e-01	1.000000000000000000e+00	4.918340760702722414e-01	3.232028062181824257e-01
4.900000000106486198e+01	1.000000000000000000e+00	5.329302064332153144e-01	2.754403721166276409e-01	1.000000000000000000e+00	4.846396397542285239e-01	3.156016826786839369e-01
4.910000000106818163e+01	1.000000000000000000e+00	5.313501481451313735e-01	2.833419601894334727e-01	1.000000000000000000e+00	4.836192634060481055e-01	3.208417096078848285e-01
4.920000000107150129e+01	1.000000000000000000e+00	5.390017322827598267e-01	2.879403201714047511e-01	1.000000000000000000e+00	4.751510000673794254e-01	3.266924642788039401e-01
4.930000000107482094e+01	1.000000000000000000e+00	5.450322338074132800e-01	2.939108940844247231e-01	1.000000000000000000e+00	4.901015364897932103e-01	3.274380432399188190e-01
4.940000000107814060e+01	1.000000000000000000e+00	5.550206711122600556e-01	3.111417465468316879e-01	1.000000000000000000e+00	5.000502086470605123e-01	3.375309293362191432e-01
4.950000000108146025e+01	0.000000000000000000e+00	5.727363934106950438e-01	3.203099564543679389e-01	1.000000000000000000e+00	5.120182484207888018e-01	3.393095807262119235e-01
4.960000000108477991e+01	0.000000000000000000e+00	5.883799034851405763e-01	3.343567921673415433e-01	1.000000000000000000e+00	5.281422584574193557e-01	3.502836647827303751e-01
4.970000000108809957e+01	0.000000000000000000e+00	6.061892336328832398e-01	3.516770252213743397e-01	1.000000000000000000e+00	5.784300848415161456e-01	3.521587106497919284e-01
4.980000000109141922e+01	0.000000000000000000e+00	6.244105056272174492e-01	3.725361936895169590e-01	1.000000000000000000e+00	6.299061154752004787e-01	3.630123716904219977e-01
4.990000000109473888e+01	0.000000000000000000e+00	6.388621112155075110e-01	3.876973769104026246e-01	1.000000000000000000e+00	7.083064712958987430e-01	3.687263381939693274e-01
5.000000000109805853e+01	0.000000000000000000e+00	6.551619112618241036e-01	4.123075131791548165e-01	1.000000000000000000e+00	7.369111742477040261e-01	3.761758716140084502e-01
5.010000000110137819e+01	0.000000000000000000e+00	6.717106245508951412e-01	4.292804304762911638e-01	1.000000000000000000e+00	7.233200870158369433e-01	3.835806518589643388e-01
5.020000000110469784e+01	0.000000000000000000e+00	6.786764520692113445e-01	4.527298242381353477e-01	1.000000000000000000e+00	7.087121418745074841e-01	3.856670592187816937e-01
5.030000000110801750e+01	0.000000000000000000e+00	6.901794454317351502e-01	4.762918147680599845e-01	1.000000000000000000e+00	6.970728380371249422e-01	3.918451129189031712e-01
5.040000000111133716e+01	0.000000000000000000e+00	6.944160610467481343e-01	5.007700300229933621e-01	1.000000000000000000e+00	6.966816780564584199e-01	3.895494469923440617e-01
5.050000000111465681e+01	0.000000000000000000e+00	7.032710576974575689e-01	5.221681453614650525e-01	1.000000000000000000e+00	6.911981820728525516e-01	3.942206339963708062e-01
5.060000000111797647e+01	0.000000000000000000e+00	7.092130248512107382e-01	5.431775336395271436e-01	1.000000000000000000e+00	6.976407357312953694e-01	3.929884634104098273e-01
5.070000000112129612e+01	0.000000000000000000e+00	7.173272047006546970e-01	5.629278615665825880e-01	1.000000000000000000e+00	6.687233522417647125e-01	3.871479794430801036e-01
5.080000000112461578e+01	0.000000000000000000e+00	7.307594814182339915e-01	5.832279858964599661e-01	1.000000000000000000e+00	6.426584821030363326e-01	3.900485339926276218e-01
5.090000000112793543e+01	0.000000000000000000e+00	7.644056287035798647e-01	6.029904487613053643e-01	1.000000000000000000e+00	6.178611997501932684e-01	3.873974589979418126e-01
5.100000000113125509e+01	0.000000000000000000e+00	8.022187310821781159e-01	6.206077235131817194e-01	1.000000000000000000e+00	5.925170145907977526e-01	3.889886427025902038e-01
5.110000000113457475e+01	0.000000000000000000e+00	8.430697042859374157e-01	6.395204763823656435e-01	1.000000000000000000e+00	5.729012576280668734e-01	3.829417903473550377e-01
5.120000000113789440e+01	0.000000000000000000e+00	8.477615046446068670e-01	6.573481171465742623e-01	1.000000000000000000e+00	5.542348987586738218e-01	3.828495230937811189e-01
5.130000000114121406e+01	0.000000000000000000e+00	8.290962718725186642e-01	6.706252193588029265e-01	1.000000000000000000e+00	5.319837374577801592e-01	3.767507194460637532e-01
5.140000000114453371e+01	0.000000000000000000e+00	8.093331652316425595e-01	6.835200789727775561e-01	1.000000000000000000e+00	5.210834801918086123e-01	3.772759348516445677e-01
5.150000000114785337e+01	0.000000000000000000e+00	7.910484929945315047e-01	6.982306024609276074e-01	1.000000000000000000e+00	5.109766508165496379e-01	3.731707472290932692e-01
5.160000000115117302e+01	0.000000000000000000e+00	7.709853764099982021e-01	7.089832935282631698e-01	1.000000000000000000e+00	4.892636661554221611e-01	3.735505885084663413e-01
5.170000000115449268e+01	0.000000000000000000e+00	7.522264941134537697e-01	7.202466872752846250e-01	1.000000000000000000e+00	4.760973703240133914e-01	3.700726917282182726e-01
5.180000000115781233e+01	0.000000000000000000e+00	7.378225292212970965e-01	7.302267150155060671e-01	1.000000000000000000e+00	4.672168041278735306e-01	3.668320732414290242e-01
5.190000000116113199e+01	0.000000000000000000e+00	7.201844185982024804e-01	7.384344490475286404e-01	1.000000000000000000e+00	4.574053395621865969e-01	3.625457100826686707e-01
5.200000000116445165e+01	0.000000000000000000e+00	7.050859386488042002e-01	7.483237560203539473e-01	1.000000000000000000e+00	4.505018735064488800e-01	3.695733430414511189e-01
5.210000000116777130e+01	0.000000000000000000e+00	6.916768925853783445e-01	7.542674401504751991e-01	1.000000000000000000e+00	4.374229212101085618e-01	3.633165553023381400e-01
5.220000000117109096e+01	0.000000000000000000e+00	6.853012395025774861e-01	7.546128260998505866e-01	1.000000000000000000e+00	4.348565850782540321e-01	3.717042895340628150e-01
5.230000000117441061e+01	0.000000000000000000e+00	6.728540780759618700e-01	7.581215612160668860e-01	1.000000000000000000e+00	4.396594497767264409e-01	3.747768859867965929e-01
5.240000000117773027e+01	0.000000000000000000e+00	6.655688361932444730e-01	7.596629630532035771e-01	1.000000000000000000e+00	4.329252422122393251e-01	3.802987448436476736e-01
5.250000000118104992e+01	0.000000000000000000e+00	6.587759931916513656e-01	7.574883444938267374e-01	1.000000000000000000e+00	4.554016802726666979e-01	3.807727432953877389e-01
5.260000000118436958e+01	0.000000000000000000e+00	6.534290046770868665e-01	7.532904628118137769e-01	1.000000000000000000e+00	4.687254957053666460e-01	3.898844944397406587e-01
5.270000000118768924e+01	0.000000000000000000e+00	6.495482473499072373e-01	7.514390876245662376e-01	1.000000000000000000e+00	4.947408709672276306e-01	3.968900824944467942e-01
5.280000000119100889e+01	0.000000000000000000e+00	6.449824285993145390e-01	7.472643933078353395e-01	1.000000000000000000e+00	5.417268909642356522e-01	4.039775849976390831e-01
5.290000000119432855e+01	0.000000000000000000e+00	6.434612120269502800e-01	7.415036808905925980e-01	1.000000000000000000e+00	5.879765666362499754e-01	4.087567017642269041e-01
5.300000000119764820e+01	0.000000000000000000e+00	6.373105191769030675e-01	7.385265905708078282e-01	1.000000000000000000e+00	6.384393399785206480e-01	4.229698137970349103e-01
5.310000000120096786e+01	0.000000000000000000e+00	6.342182668799040135e-01	7.364863563917092293e-01	1.000000000000000000e+00	6.786981136552008298e-01	4.319572914721831469e-01
5.320000000120428751e+01	0.000000000000000000e+00	6.328789500410604285e-01	7.351891810935724525e-01	1.000000000000000000e+00	7.358847395496058708e-01	4.422289146487350942e-01
5.330000000120760717e+01	0.000000000000000000e+00	6.317310552870493146e-01	7.300870773080903042e-01	1.000000000000000000e+00	7.862238395419345327e-01	4.527968467997081636e-01
5.340000000121092683e+01	0.000000000000000000e+00	6.307810377757573361e-01	7.283571740366647784e-01	1.000000000000000000e+00	8.268193670655969996e-01	4.639083198315490097e-01
5.350000000121424648e+01	0.000000000000000000e+00	6.308012712097514907e-01	7.248892679817371398e-01	1.000000000000000000e+00	8.027548213309187997e-01	4.746029550016704901e-01
5.360000000121756614e+01	0.000000000000000000e+00	6.260274970151257223e-01	7.209692510497491824e-01	1.000000000000000000e+00	7.575369894081458444e-01	4.836864547700991390e-01
5.370000000122088579e+01	0.000000000000000000e+00	6.117249406930204136e-01	7.192598156373984919e-01	1.000000000000000000e+00	7.215356565425135038e-01	4.945008657321874890e-01
5.380000000122420545e+01	0.000000000000000000e+00	5.935092018986924955e-01	7.203051157775044455e-01	1.000000000000000000e+00	7.015179206388810762e-01	5.056345905027250787e-01
5.390000000122752510e+01	0.000000000000000000e+00	5.748974099837252938e-01	7.134795330047130069e-01	1.000000000000000000e+00	6.704435192109967634e-01	5.135241624855623188e-01
5.400000000123084476e+01	0.000000000000000000e+00	5.522165391554898495e-01	7.120181078504772554e-01	1.000000000000000000e+00	6.555625696201726749e-01	5.194667513515088819e-01
5.410000000123416442e+01	0.000000000000000000e+00	5.351629062330162112e-01	7.075905062019743896e-01	1.000000000000000000e+00	6.316801103317353228e-01	5.284398577189671764e-01
5.420000000123748407e+01	0.000000000000000000e+00	5.136875893033114870e-01	6.977706778938563836e-01	1.000000000000000000e+00	6.153268786637823284e-01	5.260460715514724273e-01
5.430000000124080373e+01	0.000000000000000000e+00	4.919054681160233700e-01	6.904659514230440109e-01	1.000000000000000000e+00	6.027495456753261260e-01	5.306031481869593058e-01
5.440000000124412338e+01	0.000000000000000000e+00	4.700955925595454721e-01	6.846844234980977717e-01	1.000000000000000000e+00	5.930033884347816198e-01	5.323447163680851135e-01
5.450000000124744304e+01	0.000000000000000000e+00	4.522480540183945186e-01	6.756981554441511273e-01	1.000000000000000000e+00	5.772833982495971794e-01	5.329841064419885699e-01
5.460000000125076269e+01	0.000000000000000000e+00	4.340224176616552243e-01	6.696815430086043852e-01	1.000000000000000000e+00	5.730769377760029926e-01	5.350439322578290913e-01
5.470000000125408235e+01	0.000000000000000000e+00	4.290958471742500890e-01	6.574507908511829646e-01	1.000000000000000000e+00	5.579215029273271176e-01	5.411136076103938430e-01
5.480000000125740200e+01	0.000000000000000000e+00	4.152836920098748053e-01	6.479992859798917593e-01	1.000000000000000000e+00	5.637132666333724007e-01	5.419121881900421656e-01
5.490000000126072166e+01	0.000000000000000000e+00	4.139187855639478997e-01	6.398006846142005877e-01	1.000000000000000000e+00	5.371280567764034064e-01	5.433351377869218846e-01
5.500000000126404132e+01	0.000000000000000000e+00	4.100811368192371908e-01	6.334405848267415928e-01	1.000000000000000000e+00	5.335786246762053153e-01	5.467686713825918865e-01
5.510000000126736097e+01	0.000000000000000000e+00	4.098009067560283158e-01	6.260354119564132125e-01	1.000000000000000000e+00	5.290706493014439848e-01	5.499009482096574031e-01
5.520000000127068063e+01	0.000000000000000000e+00	4.138218305164969579e-01	6.263164920898566246e-01	1.000000000000000000e+00	5.258482583251599118e-01	5.528507472253259003e-01
5.530000000127400028e+01	0.000000000000000000e+00	4.358640494496182627e-01	6.306841296108631756e-01	1.000000000000000000e+00	5.211594448858751782e-01	5.523726484762130351e-01
5.540000000127731994e+01	0.000000000000000000e+00	4.509876319094158759e-01	6.412225969308471551e-01	1.000000000000000000e+00	5.227808476043692698e-01	5.547374347233173797e-01
5.550000000128063959e+01	0.000000000000000000e+00	4.854282210969667610e-01	6.471611485460380120e-01	1.000000000000000000e+00	5.253219523499755850e-01	5.526810812365796632e-01
5.560000000128395925e+01	0.000000000000000000e+00	5.483092133542661895e-01	6.481436804502094251e-01	1.000000000000000000e+00	5.326442268777975553e-01	5.538899725364209159e-01
5.570000000128727891e+01	0.000000000000000000e+00	6.540880439979092076e-01	6.506592498885817033e-01	1.000000000000000000e+00	5.468503469591374788e-01	5.499641725196247055e-01
5.580000000129059856e+01	0.000000000000000000e+00	7.939259621721245219e-01	6.502177386637192358e-01	1.000000000000000000e+00	5.570264535079961776e-01	5.455370613944536817e-01
5.590000000129391822e+01	0.000000000000000000e+00	9.072525681385041896e-01	6.472140111095182613e-01	1.000000000000000000e+00	5.747946824836176472e-01	5.371546892930013639e-01
5.600000000129723787e+01	0.000000000000000000e+00	8.768080709588796928e-01	6.418024897174180454e-01	1.000000000000000000e+00	6.021972981348618914e-01	5.343792946859791115e-01
5.610000000130055753e+01	0.000000000000000000e+00	8.467059510407406453e-01	6.330792615254174915e-01	1.000000000000000000e+00	6.120615736840938625e-01	5.309619726660090855e-01
5.620000000130387718e+01	0.000000000000000000e+00	8.373763743599134113e-01	6.211053542654672022e-01	1.000000000000000000e+00	6.297476336153993159e-01	5.268272216320316614e-01
5.630000000130719684e+01	0.000000000000000000e+00	8.175298635887783272e-01	6.109224301669772261e-01	1.000000000000000000e+00	6.510401782564028128e-01	5.233454379191359029e-01
5.640000000131051650e+01	0.000000000000000000e+00	7.992995065173988944e-01	5.953693892169827917e-01	1.000000000000000000e+00	6.753990756157626230e-01	5.263267964085613926e-01
5.650000000131383615e+01	0.000000000000000000e+00	7.528690995819059539e-01	5.834568070206548329e-01	1.000000000000000000e+00	6.968442967234420582e-01	5.231755759867632305e-01
5.660000000131715581e+01	0.000000000000000000e+00	6.905620173542112994e-01	5.710930650563060818e-01	1.000000000000000000e+00	7.290265091685964594e-01	5.200125232446789481e-01
5.670000000132047546e+01	0.000000000000000000e+00	6.372524927232291470e-01	5.582881004785935630e-01	1.000000000000000000e+00	7.488420136873963351e-01	5.169563484011651111e-01
5.680000000132379512e+01	0.000000000000000000e+00	5.941400148399179626e-01	5.343418689241747899e-01	1.000000000000000000e+00	7.775711416004822407e-01	5.173762363233357364e-01
5.690000000132711477e+01	0.000000000000000000e+00	5.523268648342370968e-01	5.111820518382607093e-01	1.000000000000000000e+00	8.154360392655291001e-01	5.188308323472133887e-01
5.700000000133043443e+01	0.000000000000000000e+00	5.219334265208340762e-01	4.904201434675210525e-01	1.000000000000000000e+00	8.540346656346120557e-01	5.154803110467696126e-01
5.710000000133375408e+01	0.000000000000000000e+00	4.971054236319251141e-01	4.645376046141836968e-01	1.000000000000000000e+00	8.928425333019539556e-01	5.141336901226188916e-01
5.720000000133707374e+01	0.000000000000000000e+00	4.877469828532349783e-01	4.460836337654715544e-01	1.000000000000000000e+00	9.437378953644597335e-01	5.185071072535789583e-01
5.730000000134039340e+01	0.000000000000000000e+00	4.585795370826694639e-01	4.306208171221038161e-01	1.000000000000000000e+00	1.002844355429712397e+00	5.227502816127448382e-01
5.740000000134371305e+01	0.000000000000000000e+00	4.418318993602294298e-01	4.095397642016052053e-01	1.000000000000000000e+00	1.060170451798824409e+00	5.277695264035788814e-01
5.750000000134703271e+01	0.000000000000000000e+00	4.267847088616443796e-01	3.873040833523010429e-01	1.000000000000000000e+00	1.113871314435956661e+00	5.337409507724302227e-01
5.760000000135035236e+01	0.000000000000000000e+00	4.121716673608032400e-01	3.630137949486487159e-01	1.000000000000000000e+00	1.183681100474988757e+00	5.401858765930936945e-01
5.770000000135367202e+01	0.000000000000000000e+00	3.973720125361368538e-01	3.446684773952451986e-01	1.000000000000000000e+00	1.256887913600312157e+00	5.470559990495891256e-01
5.780000000135699167e+01	0.000000000000000000e+00	3.837290438827346550e-01	3.238401957341557891e-01	1.000000000000000000e+00	1.324943287245141654e+00	5.548786111149192068e-01
5.790000000136031133e+01	0.000000000000000000e+00	3.710216241549373350e-01	3.074506570189515786e-01	1.000000000000000000e+00	1.400258428430712021e+00	5.607902089635361520e-01
5.800000000136363099e+01	0.000000000000000000e+00	3.619915839181344630e-01	2.925334647689449286e-01	1.000000000000000000e+00	1.482374051845162466e+00	5.716175593933916499e-01
5.810000000136695064e+01	0.000000000000000000e+00	3.501105833021627700e-01	2.777953436904918028e-01	1.000000000000000000e+00	1.564755598168235062e+00	5.772271743257121335e-01
5.820000000137027030e+01	0.000000000000000000e+00	3.412500211184079646e-01	2.630279742018284406e-01	1.000000000000000000e+00	1.643435339423009234e+00	5.856474403134055429e-01
5.830000000137358995e+01	0.000000000000000000e+00	3.334956628384203592e-01	2.543436023546548075e-01	1.000000000000000000e+00	1.725025379385483060e+00	5.926719666873383474e-01
5.840000000137690961e+01	0.000000000000000000e+00	3.259977967809670751e-01	2.457507983763604076e-01	1.000000000000000000e+00	1.675272761336900729e+00	5.988073254067767248e-01
5.850000000138022926e+01	0.000000000000000000e+00	3.245784705991332508e-01	2.415628814040929884e-01	1.000000000000000000e+00	1.625870944144539365e+00	6.034981762408554440e-01
5.860000000138354892e+01	0.000000000000000000e+00	3.189990695799685416e-01	2.393722141580151841e-01	1.000000000000000000e+00	1.586285341462978282e+00	6.118341865585104067e-01
5.870000000138686858e+01	0.000000000000000000e+00	3.198264992178648791e-01	2.374271815130766239e-01	1.000000000000000000e+00	1.555838520200874875e+00	6.170878243503498117e-01
5.880000000139018823e+01	0.000000000000000000e+00	3.126196442573689338e-01	2.382044003154445699e-01	1.000000000000000000e+00	1.523181530755371993e+00	6.279871288369393012e-01
5.890000000139350789e+01	0.000000000000000000e+00	3.041324924272092445e-01	2.367208549775284832e-01	1.000000000000000000e+00	1.492001727490710472e+00	6.360072394554870945e-01
5.900000000139682754e+01	0.000000000000000000e+00	2.982066500716178958e-01	2.392186990888999776e-01	1.000000000000000000e+00	1.464036008529313371e+00	6.422269441021417613e-01
5.910000000140014720e+01	0.000000000000000000e+00	2.957571116819759927e-01	2.394790231940548131e-01	1.000000000000000000e+00	1.448971246907400978e+00	6.483109342880071235e-01
5.920000000140346685e+01	0.000000000000000000e+00	2.987223007525789953e-01	2.390369832861956312e-01	1.000000000000000000e+00	1.428306513159449675e+00	6.501974140432722482e-01
5.930000000140678651e+01	0.000000000000000000e+00	2.969160442348212081e-01	2.458412781639708611e-01	1.000000000000000000e+00	1.420737586688423093e+00	6.537892746743300121e-01
5.940000000141010617e+01	0.000000000000000000e+00	3.021776483947893333e-01	2.511945039906766652e-01	1.000000000000000000e+00	1.411182111509957871e+00	6.578347972771730889e-01
5.950000000141342582e+01	0.000000000000000000e+00	3.078800939145542315e-01	2.560586552390661241e-01	1.000000000000000000e+00	1.413482016018702936e+00	6.601591872463872246e-01
5.960000000141674548e+01	0.000000000000000000e+00	3.024251123525704688e-01	2.633894175556505401e-01	1.000000000000000000e+00	1.414009847170830891e+00	6.625080566174368357e-01
5.970000000142006513e+01	0.000000000000000000e+00	3.055891594464306138e-01	2.790514996606113796e-01	0.000000000000000000e+00	1.433101721547387131e+00	6.634171743919878850e-01
5.980000000142338479e+01	0.000000000000000000e+00	3.167271196138079503e-01	2.975681076539751224e-01	0.000000000000000000e+00	1.450083361575068341e+00	6.634083818302648483e-01
5.990000000142670444e+01	0.000000000000000000e+00	3.295135463361565376e-01	3.222019384912633289e-01	0.000000000000000000e+00	1.382102184892959329e+00	6.613501810018729277e-01
6.000000000143002410e+01	0.000000000000000000e+00	3.330706250289098280e-01	3.505217696517880510e-01	0.000000000000000000e+00	1.303910418329245147e+00	6.628713918711790498e-01
6.010000000143334375e+01	0.000000000000000000e+00	3.350825248289840963e-01	3.821064747182656984e-01	0.000000000000000000e+00	1.241119928945385587e+00	6.651957057852693200e-01
6.020000000143666341e+01	0.000000000000000000e+00	3.445838514958518006e-01	4.033538501076772698e-01	0.000000000000000000e+00	1.186258119825525537e+00	6.612931658191395501e-01
6.030000000143998307e+01	0.000000000000000000e+00	3.591163246959405142e-01	4.412058449063233079e-01	0.000000000000000000e+00	1.139927343681523597e+00	6.603494079871891076e-01
6.040000000144330272e+01	0.000000000000000000e+00	3.905805922271433084e-01	4.718910399453533078e-01	0.000000000000000000e+00	1.101969517856011826e+00	6.631414971805611458e-01
6.050000000144662238e+01	0.000000000000000000e+00	4.187392789506705348e-01	4.983472261331211017e-01	0.000000000000000000e+00	1.065463198525316013e+00	6.664354388489943659e-01
6.060000000144994203e+01	0.000000000000000000e+00	4.466418732244983869e-01	5.291596193655155878e-01	0.000000000000000000e+00	1.041088897476121655e+00	6.629513914005409347e-01
6.070000000145326169e+01	0.000000000000000000e+00	4.977284653673864634e-01	5.589277615254844012e-01	0.000000000000000000e+00	1.019798618220338682e+00	6.646004324686254350e-01
6.080000000145658134e+01	0.000000000000000000e+00	5.239807931399930174e-01	5.890271453459667850e-01	0.000000000000000000e+00	1.000252126558025090e+00	6.646225083053690641e-01
6.090000000145990100e+01	0.000000000000000000e+00	5.096847470457985807e-01	6.100464048457141519e-01	0.000000000000000000e+00	9.813524823663577479e-01	6.653041270142046049e-01
6.100000000146322066e+01	0.000000000000000000e+00	5.019985818095675789e-01	6.290908268901724831e-01	0.000000000000000000e+00	9.581168845373577714e-01	6.630799870620047720e-01
6.110000000146654031e+01	0.000000000000000000e+00	4.964126289048724772e-01	6.497768749889311080e-01	0.000000000000000000e+00	9.420601122897813706e-01	6.616158237758120730e-01
6.120000000146985997e+01	0.000000000000000000e+00	4.882196736982986618e-01	6.619562423542845186e-01	0.000000000000000000e+00	9.269477330909347002e-01	6.582732310488157434e-01
6.130000000147317962e+01	0.000000000000000000e+00	4.974936428041882297e-01	6.732124406305035613e-01	0.000000000000000000e+00	9.219241788269523230e-01	6.523189082760939561e-01
6.140000000147649928e+01	0.000000000000000000e+00	5.337176638307984389e-01	6.846341786078058433e-01	0.000000000000000000e+00	9.375600384375608609e-01	6.489624470581940585e-01
6.150000000147981893e+01	0.000000000000000000e+00	6.585945929649814623e-01	6.924267851289156450e-01	0.000000000000000000e+00	9.647217627530229045e-01	6.434293378082854842e-01
6.160000000148313859e+01	0.000000000000000000e+00	7.088057488253554084e-01	6.992564617339298572e-01	0.000000000000000000e+00	1.017685638070870091e+00	6.398973944325196950e-01
6.170000000148645825e+01	0.000000000000000000e+00	8.077959796060749653e-01	7.018661732635279593e-01	0.000000000000000000e+00	9.966206331050555534e-01	6.369683629165820982e-01
6.180000000148977790e+01	0.000000000000000000e+00	7.733557500808365681e-01	7.042180577985026613e-01	0.000000000000000000e+00	9.254888310180366950e-01	6.302650936699033535e-01
6.190000000149309756e+01	0.000000000000000000e+00	7.462639490305905676e-01	7.057511030980717637e-01	1.000000000000000000e+00	8.723193754766439545e-01	6.302941075811028249e-01
6.200000000149641721e+01	0.000000000000000000e+00	7.184980902734718899e-01	7.041185863112129351e-01	1.000000000000000000e+00	8.308563040898081509e-01	6.301085023855403922e-01
6.210000000149973687e+01	0.000000000000000000e+00	6.946709638564023681e-01	6.996313331543058123e-01	1.000000000000000000e+00	7.961724570348844843e-01	6.266321805728501948e-01
6.220000000150305652e+01	0.000000000000000000e+00	6.823730720941421080e-01	6.946704791380406974e-01	1.000000000000000000e+00	7.734650919108516653e-01	6.244452658300042591e-01
6.230000000150637618e+01	0.000000000000000000e+00	6.635838299739226231e-01	6.880274885903516768e-01	1.000000000000000000e+00	7.611048495936152403e-01	6.256591921574806703e-01
6.240000000150969584e+01	0.000000000000000000e+00	6.472509750533255168e-01	6.816916440667413202e-01	1.000000000000000000e+00	7.525571434937921023e-01	6.157327209176395311e-01
6.250000000151301549e+01	0.000000000000000000e+00	6.374340157807087959e-01	6.775163579832622629e-01	1.000000000000000000e+00	7.407499781685698004e-01	6.174610349166402834e-01
6.260000000151633515e+01	0.000000000000000000e+00	6.295466929982522775e-01	6.716227362057486383e-01	1.000000000000000000e+00	7.386346336402721535e-01	6.126147296074708759e-01
6.270000000151965480e+01	0.000000000000000000e+00	6.160094685896629896e-01	6.678704392254247724e-01	1.000000000000000000e+00	7.432870218629089587e-01	6.052264379403811123e-01
6.280000000152297446e+01	0.000000000000000000e+00	6.139076461470003299e-01	6.625145388574739114e-01	1.000000000000000000e+00	7.463940510391591232e-01	5.992860090086973290e-01
6.290000000152629411e+01	0.000000000000000000e+00	6.059825393018666295e-01	6.575366100129574898e-01	1.000000000000000000e+00	7.520960555158966443e-01	5.909197978316343969e-01
6.300000000152961377e+01	0.000000000000000000e+00	6.066147493721048001e-01	6.573697700181535541e-01	1.000000000000000000e+00	7.549610119548479936e-01	5.797513415928027269e-01
6.310000000153293342e+01	0.000000000000000000e+00	5.970282383059788422e-01	6.570555846101058250e-01	1.000000000000000000e+00	7.578517522170473697e-01	5.695502256438095268e-01
6.320000000153625308e+01	0.000000000000000000e+00	5.918026666992186602e-01	6.542384443217859058e-01	1.000000000000000000e+00	7.628826552618815926e-01	5.634723677045375689e-01
6.330000000153957274e+01	0.000000000000000000e+00	5.883150469152439443e-01	6.566442102914116230e-01	1.000000000000000000e+00	7.714829842896352430e-01	5.556496685372837030e-01
6.340000000154289239e+01	0.000000000000000000e+00	5.880259559792581081e-01	6.569408280450190762e-01	1.000000000000000000e+00	7.873490448490552129e-01	5.508482173630286916e-01
6.350000000154621205e+01	0.000000000000000000e+00	5.854461985560091009e-01	6.576189711218107803e-01	1.000000000000000000e+00	8.155146176035781291e-01	5.462664318212507863e-01
6.360000000154953170e+01	0.000000000000000000e+00	5.827630025172970685e-01	6.609905988623325790e-01	1.000000000000000000e+00	8.204274347787761101e-01	5.421404472265721752e-01
6.370000000155285136e+01	0.000000000000000000e+00	5.735510785169033454e-01	6.593508640568790380e-01	1.000000000000000000e+00	8.191151498875276493e-01	5.433098833553866580e-01
6.380000000155617101e+01	0.000000000000000000e+00	5.759786313329141594e-01	6.596858508408602884e-01	1.000000000000000000e+00	8.239996211956958083e-01	5.410251787279997115e-01


==> rpefast1.prof.dat <==
1.000000000000000056e-01	3.370861038298444121e-04
2.999999999999999889e-01	1.011258005524484638e-03
5.000000000000000000e-01	1.685428682700093606e-03
6.999999999999999556e-01	2.096183742560148080e-03
9.000000000000000222e-01	3.080541759958623817e-03
1.100000000000000089e+00	1.745291390870236381e-02
1.300000000000000044e+00	3.767897810749680498e-02
1.500000000000000000e+00	6.233360495796862188e-02
1.699999999999999956e+00	9.094303595774790028e-02
1.899999999999999911e+00	1.237818709090752617e-01
2.100000000000000089e+00	1.572755248511039650e-01
2.299999999999999822e+00	1.895625481344352103e-01
2.500000000000000000e+00	2.202345108715758060e-01
2.700000000000000178e+00	2.492184785213302778e-01
2.899999999999999911e+00	2.764847839147956399e-01
3.100000000000000089e+00	3.015701148933609410e-01
3.299999999999999822e+00	3.242363495671621854e-01
3.500000000000000000e+00	3.446304602146521567e-01
3.700000000000000178e+00	3.629736086856812372e-01
3.899999999999999911e+00	3.796085165541140949e-01
4.099999999999999645e+00	3.948406979989651511e-01
4.299999999999999822e+00	4.089537251048082078e-01
4.500000000000000000e+00	4.222222409749881722e-01
4.700000000000000178e+00	4.348461268596785501e-01
4.900000000000000355e+00	4.469691827193911227e-01
5.099999999999999645e+00	4.587689454091549157e-01
5.299999999999999822e+00	4.704299940241176703e-01
5.500000000000000000e+00	4.821214748227964364e-01
5.700000000000000178e+00	4.939410609961231713e-01
5.900000000000000355e+00	5.059261315741070408e-01
6.099999999999999645e+00	5.181619640557559858e-01
6.299999999999999822e+00	5.306534080438778389e-01
6.500000000000000000e+00	5.433333872800583109e-01
6.700000000000000178e+00	5.561510761097829825e-01
6.900000000000000355e+00	5.690346251890116003e-01
7.099999999999999645e+00	5.818866578159626046e-01
7.299999999999999822e+00	5.946587151063439380e-01
7.500000000000000000e+00	6.073305482091184704e-01
7.700000000000000178e+00	6.199527768314694320e-01
7.900000000000000355e+00	6.326504093336073886e-01
8.099999999999999645e+00	6.456221160595899677e-01
8.300000000000000711e+00	6.591624793976138541e-01
8.500000000000000000e+00	6.736180610451688588e-01
8.699999999999999289e+00	6.893687199065083870e-01
8.900000000000000355e+00	7.066920549460258272e-01
9.099999999999999645e+00	7.257596614788087708e-01
9.300000000000000711e+00	7.466975965955670036e-01
9.500000000000000000e+00	7.697103172140672411e-01
9.699999999999999289e+00	7.950982517392907178e-01
9.900000000000000355e+00	8.229424488626501111e-01
1.009999999999999964e+01	8.531862533179077612e-01
1.030000000000000071e+01	8.858479761309367984e-01
1.050000000000000000e+01	9.207457742778326626e-01
1.069999999999999929e+01	9.571903322058890051e-01
1.090000000000000036e+01	9.943976674989404296e-01
1.109999999999999964e+01	1.031773231317637984e+00
1.130000000000000071e+01	1.069156933657704256e+00
1.150000000000000000e+01	1.106540662072163395e+00
1.169999999999999929e+01	1.143924395490387047e+00
1.190000000000000036e+01	1.181308131766029890e+00


==> rpeflat1.prof.dat <==
1.000000000000000056e-01	1.163591397540688797e-03
2.999999999999999889e-01	3.490774209349031473e-03
5.000000000000000000e-01	5.817957052147804640e-03
6.999999999999999556e-01	8.145139959900933938e-03
9.000000000000000222e-01	9.637733190750900208e-03
1.100000000000000089e+00	8.054442376434340495e-03
1.300000000000000044e+00	4.456569360036130578e-02
1.500000000000000000e+00	8.116670859885669054e-02
1.699999999999999956e+00	1.164272613121329764e-01
1.899999999999999911e+00	1.501256560759190173e-01
2.100000000000000089e+00	1.825925024795172213e-01
2.299999999999999822e+00	2.141759665046810146e-01
2.500000000000000000e+00	2.450299341954327303e-01
2.700000000000000178e+00	2.749117278045313251e-01
2.899999999999999911e+00	3.028709541072675537e-01
3.100000000000000089e+00	3.282373342927739079e-01
3.299999999999999822e+00	3.510659188807698228e-01
3.500000000000000000e+00	3.715262238259087191e-01
3.700000000000000178e+00	3.896715127304851700e-01
3.899999999999999911e+00	4.057335494571770451e-01
4.099999999999999645e+00	4.201651258967556979e-01
4.299999999999999822e+00	4.334091941675831672e-01
4.500000000000000000e+00	4.458242583888307187e-01
4.700000000000000178e+00	4.577347257363778565e-01
4.900000000000000355e+00	4.693880039327057996e-01
5.099999999999999645e+00	4.809470625764669660e-01
5.299999999999999822e+00	4.925472842116624395e-01
5.500000000000000000e+00	5.042390299350094640e-01
5.700000000000000178e+00	5.160478177127193478e-01
5.900000000000000355e+00	5.279715604698461684e-01
6.099999999999999645e+00	5.400528583717806308e-01
6.299999999999999822e+00	5.523375874835902977e-01
6.500000000000000000e+00	5.648575690425865492e-01
6.700000000000000178e+00	5.775801614106460535e-01
6.900000000000000355e+00	5.904303529576213627e-01
7.099999999999999645e+00	6.032622145395766244e-01
7.299999999999999822e+00	6.159472189332845238e-01
7.500000000000000000e+00	6.285828356242355586e-01
7.700000000000000178e+00	6.412124613051691790e-01
7.900000000000000355e+00	6.538747519139155306e-01
8.099999999999999645e+00	6.667632638763681951e-01
8.300000000000000711e+00	6.801237084727909110e-01
8.500000000000000000e+00	6.941666956109890929e-01
8.699999999999999289e+00	7.090833342095735903e-01
8.900000000000000355e+00	7.250674656182591882e-01
9.099999999999999645e+00	7.423602911617391831e-01
9.300000000000000711e+00	7.613912753305231984e-01
9.500000000000000000e+00	7.825850583468313415e-01
9.699999999999999289e+00	8.061998081833060548e-01
9.900000000000000355e+00	8.322805808621855927e-01
1.009999999999999964e+01	8.607535072591444569e-01
1.030000000000000071e+01	8.915584887432008721e-01
1.050000000000000000e+01	9.245719349213056271e-01
1.069999999999999929e+01	9.595056643658999018e-01
1.090000000000000036e+01	9.957003907195129955e-01
1.109999999999999964e+01	1.032566871191175961e+00
1.130000000000000071e+01	1.069703683430893282e+00
1.150000000000000000e+01	1.106926633531509108e+00
1.169999999999999929e+01	1.144155971134193095e+00
1.190000000000000036e+01	1.181385323091754147e+00


==> rpeflat3.vel.dat <==
5.002499999999857061e-02	1.284438607493572526e+00	0.000000000000000000e+00	1.870633066102216580e+00	0.000000000000000000e+00
1.500499999999916345e-01	1.494264136824452915e+00	0.000000000000000000e+00	2.003435166636773790e+00	0.000000000000000000e+00
2.500499999999806211e-01	1.579056485512111196e+00	0.000000000000000000e+00	2.021795555840901759e+00	0.000000000000000000e+00
3.500499999999696077e-01	1.625815416613433984e+00	0.000000000000000000e+00	2.019632344868612872e+00	0.000000000000000000e+00
4.500499999999586498e-01	1.653960357462035624e+00	0.000000000000000000e+00	2.012679064432878917e+00	0.000000000000000000e+00
5.500499999999476364e-01	1.663393233639673952e+00	0.000000000000000000e+00	2.000700067015049211e+00	0.000000000000000000e+00
6.500499999999366230e-01	1.666358610644960603e+00	0.000000000000000000e+00	1.983970955886242171e+00	0.000000000000000000e+00
7.500499999999256096e-01	1.662341013379220689e+00	0.000000000000000000e+00	1.963316758629517711e+00	0.000000000000000000e+00
8.500499999999145961e-01	1.660715758454713642e+00	0.000000000000000000e+00	1.940422153717624720e+00	0.000000000000000000e+00
9.500499999999036937e-01	1.661111133190171341e+00	0.000000000000000000e+00	1.917344529043630841e+00	0.000000000000000000e+00
1.050025000000003761e+00	1.671124844029868273e+00	0.000000000000000000e+00	1.898828472622015706e+00	0.000000000000000000e+00
1.150000000000214628e+00	1.685499327879137921e+00	0.000000000000000000e+00	1.884202220454552990e+00	0.000000000000000000e+00
1.250000000000425660e+00	1.705954501074459007e+00	0.000000000000000000e+00	1.865169118487595368e+00	0.000000000000000000e+00
1.350000000000636691e+00	1.725548129551693455e+00	0.000000000000000000e+00	1.854958283867881974e+00	0.000000000000000000e+00
1.450000000000847722e+00	1.748294517481853827e+00	0.000000000000000000e+00	1.844879576911957031e+00	0.000000000000000000e+00
1.550000000001058753e+00	1.768576100767039527e+00	0.000000000000000000e+00	1.836921749923756453e+00	0.000000000000000000e+00
1.650000000001269784e+00	1.790237599271098601e+00	0.000000000000000000e+00	1.837145896148403734e+00	0.000000000000000000e+00
1.750000000001480815e+00	1.808240661325240861e+00	0.000000000000000000e+00	1.839985584867526613e+00	0.000000000000000000e+00
1.850000000001691847e+00	1.824271514081182932e+00	0.000000000000000000e+00	1.840120739219617496e+00	0.000000000000000000e+00
1.950000000001902656e+00	1.836687802993071106e+00	0.000000000000000000e+00	1.831442179905870882e+00	0.000000000000000000e+00
2.050000000001891642e+00	1.846092046634626449e+00	0.000000000000000000e+00	1.809512179233209839e+00	0.000000000000000000e+00
2.150000000001658584e+00	1.853006928384004492e+00	0.000000000000000000e+00	1.786142422499572335e+00	0.000000000000000000e+00
2.250000000001425526e+00	1.856993359798770005e+00	0.000000000000000000e+00	1.742867518962131879e+00	0.000000000000000000e+00
2.350000000001192468e+00	1.860289737545726796e+00	0.000000000000000000e+00	1.722607982165670792e+00	0.000000000000000000e+00
2.450000000000959410e+00	1.859812398559987479e+00	0.000000000000000000e+00	1.713047900484255592e+00	0.000000000000000000e+00
2.550000000000726352e+00	1.857967857456821692e+00	0.000000000000000000e+00	1.687766538748047829e+00	0.000000000000000000e+00
2.650000000000493294e+00	1.854646120531009190e+00	0.000000000000000000e+00	1.665758301868508706e+00	0.000000000000000000e+00
2.750000000000260236e+00	1.850497243673784320e+00	0.000000000000000000e+00	1.614908294616135942e+00	0.000000000000000000e+00
2.850025000000027120e+00	1.846035809886538592e+00	0.000000000000000000e+00	1.597827350815346659e+00	1.000000000000000000e+00
2.950049999999794004e+00	1.840386510207908222e+00	0.000000000000000000e+00	1.571471550531489125e+00	1.000000000000000000e+00
3.050049999999560946e+00	1.833378558817624571e+00	0.000000000000000000e+00	1.538170042314853214e+00	1.000000000000000000e+00
3.150049999999327888e+00	1.825335628657938969e+00	0.000000000000000000e+00	1.501551823179278600e+00	1.000000000000000000e+00
3.250049999999094830e+00	1.816535055068021487e+00	0.000000000000000000e+00	1.441268783869160464e+00	1.000000000000000000e+00
3.350049999998861772e+00	1.807603284464676996e+00	0.000000000000000000e+00	1.419061272608259427e+00	1.000000000000000000e+00
3.450049999998628714e+00	1.795983859003740024e+00	0.000000000000000000e+00	1.310217918733629361e+00	1.000000000000000000e+00
3.550049999998395656e+00	1.783956037336344780e+00	0.000000000000000000e+00	1.227795077182293415e+00	1.000000000000000000e+00
3.650049999998162598e+00	1.775201830078712684e+00	0.000000000000000000e+00	1.104493189910300321e+00	1.000000000000000000e+00
3.750049999997929540e+00	1.769135645117778211e+00	0.000000000000000000e+00	1.049904967380908438e+00	1.000000000000000000e+00
3.850049999997696482e+00	1.762896059743298105e+00	0.000000000000000000e+00	9.822307240574611464e-01	1.000000000000000000e+00
3.950049999997463424e+00	1.761185561723865423e+00	0.000000000000000000e+00	9.083446526796183917e-01	1.000000000000000000e+00
4.050049999997230366e+00	1.758383389767301352e+00	0.000000000000000000e+00	7.803869885816506757e-01	1.000000000000000000e+00
4.150049999996997308e+00	1.758461007720787173e+00	0.000000000000000000e+00	6.734649832883256027e-01	1.000000000000000000e+00
4.250049999996764249e+00	1.761421803890651949e+00	0.000000000000000000e+00	6.235682099291406377e-01	1.000000000000000000e+00
4.350049999996531191e+00	1.764026963861722086e+00	0.000000000000000000e+00	6.662591143121110449e-01	1.000000000000000000e+00
4.450049999996298133e+00	1.764755320733196076e+00	0.000000000000000000e+00	7.232464369759478151e-01	1.000000000000000000e+00
4.550049999996065075e+00	1.764967086282478670e+00	0.000000000000000000e+00	8.123226199648350132e-01	1.000000000000000000e+00
4.650049999995832017e+00	1.765406195422769997e+00	0.000000000000000000e+00	8.290486283346366614e-01	1.000000000000000000e+00
4.750049999995598959e+00	1.762460376672641882e+00	0.000000000000000000e+00	8.038996645184945944e-01	0.000000000000000000e+00
4.850049999995365901e+00	1.757353880424691983e+00	0.000000000000000000e+00	7.703036113136091378e-01	0.000000000000000000e+00
4.950049999995132843e+00	1.748681300340052536e+00	0.000000000000000000e+00	8.200203113346002937e-01	0.000000000000000000e+00
5.050074999994899727e+00	1.735382289915723630e+00	0.000000000000000000e+00	9.321009632186416649e-01	0.000000000000000000e+00
5.150099999994666611e+00	1.722419132267766662e+00	0.000000000000000000e+00	1.124752388848156315e+00	1.000000000000000000e+00
5.250099999994433553e+00	1.706851863753203524e+00	0.000000000000000000e+00	1.372399362982409610e+00	1.000000000000000000e+00
5.350099999994200495e+00	1.691932678714996641e+00	0.000000000000000000e+00	1.543801307707957093e+00	1.000000000000000000e+00
5.450099999993967437e+00	1.676094959206907875e+00	0.000000000000000000e+00	1.715241547292004842e+00	1.000000000000000000e+00
5.550099999993734379e+00	1.656391075187172435e+00	0.000000000000000000e+00	1.804587694361454719e+00	1.000000000000000000e+00
5.650099999993501321e+00	1.636632409147600553e+00	0.000000000000000000e+00	1.900850324959287407e+00	1.000000000000000000e+00
5.750099999993268263e+00	1.613990062327772312e+00	0.000000000000000000e+00	2.000774632637300154e+00	1.000000000000000000e+00
5.850099999993035205e+00	1.595114936095294311e+00	0.000000000000000000e+00	2.056262733280679988e+00	1.000000000000000000e+00
5.950099999992802147e+00	1.574782094563435209e+00	0.000000000000000000e+00	2.069602338389727958e+00	0.000000000000000000e+00
6.050099999992569089e+00	1.553175092643117816e+00	0.000000000000000000e+00	2.077445371390348683e+00	0.000000000000000000e+00
6.150099999992336031e+00	1.537258098325711142e+00	0.000000000000000000e+00	2.093272336889012486e+00	0.000000000000000000e+00
6.250099999992102973e+00	1.521605989069116260e+00	0.000000000000000000e+00	2.099542651591176590e+00	0.000000000000000000e+00
6.350099999991869915e+00	1.517943054156400962e+00	0.000000000000000000e+00	2.104035481246317119e+00	0.000000000000000000e+00
6.450099999991636857e+00	1.525033133279535047e+00	0.000000000000000000e+00	2.117176613240503436e+00	0.000000000000000000e+00
6.550099999991403799e+00	1.540300345505570156e+00	0.000000000000000000e+00	2.139510000831345238e+00	0.000000000000000000e+00
6.650099999991170741e+00	1.559295486910998285e+00	0.000000000000000000e+00	2.170562743478448908e+00	0.000000000000000000e+00
6.750099999990937683e+00	1.560279208588118527e+00	0.000000000000000000e+00	2.205555551826273053e+00	0.000000000000000000e+00
6.850099999990704625e+00	1.549560282892674445e+00	0.000000000000000000e+00	2.218131675641599188e+00	0.000000000000000000e+00
6.950099999990471566e+00	1.516307439898732179e+00	0.000000000000000000e+00	2.206906715588211831e+00	0.000000000000000000e+00
7.050099999990238508e+00	1.466645712728094075e+00	0.000000000000000000e+00	2.183309496222099799e+00	0.000000000000000000e+00
7.150099999990005450e+00	1.409105099649623716e+00	0.000000000000000000e+00	2.154566256949500325e+00	0.000000000000000000e+00
7.250099999989772392e+00	1.354052451193244133e+00	0.000000000000000000e+00	2.122301801566008450e+00	0.000000000000000000e+00
7.350099999989539334e+00	1.294578878314688986e+00	0.000000000000000000e+00	2.091013984869011910e+00	0.000000000000000000e+00
7.450099999989306276e+00	1.248352761473622285e+00	0.000000000000000000e+00	2.057260995154544858e+00	0.000000000000000000e+00
7.550099999989073218e+00	1.195735579709158891e+00	0.000000000000000000e+00	2.023601779730062500e+00	0.000000000000000000e+00
7.650099999988840160e+00	1.110500678702085020e+00	0.000000000000000000e+00	1.988326305897938129e+00	0.000000000000000000e+00
7.750099999988607102e+00	1.027159671123825335e+00	0.000000000000000000e+00	1.953632073909788991e+00	0.000000000000000000e+00
7.850099999988374044e+00	9.762604714663457584e-01	0.000000000000000000e+00	1.921380289744543557e+00	0.000000000000000000e+00
7.950099999988141874e+00	9.328505067286771979e-01	1.000000000000000000e+00	1.889665205630274514e+00	0.000000000000000000e+00
8.050099999987908816e+00	8.931562839892324135e-01	1.000000000000000000e+00	1.857059536278884426e+00	0.000000000000000000e+00
8.150099999987675758e+00	8.546550406987127868e-01	1.000000000000000000e+00	1.825834189949874231e+00	0.000000000000000000e+00
8.250099999987442700e+00	8.406960165280752406e-01	1.000000000000000000e+00	1.796566264238092181e+00	0.000000000000000000e+00
8.350099999987209642e+00	8.178548809281672716e-01	1.000000000000000000e+00	1.765321775567739504e+00	0.000000000000000000e+00
8.450099999986976584e+00	7.910325338653001470e-01	1.000000000000000000e+00	1.736884597811348296e+00	0.000000000000000000e+00
8.550099999986743526e+00	7.860472425994675660e-01	0.000000000000000000e+00	1.710438756185430620e+00	0.000000000000000000e+00
8.650099999986510468e+00	7.793830054932094908e-01	0.000000000000000000e+00	1.684524525023400887e+00	0.000000000000000000e+00
8.750099999986277410e+00	7.827185663257272275e-01	0.000000000000000000e+00	1.665363800495777813e+00	0.000000000000000000e+00
8.850099999986044352e+00	7.812350200524532662e-01	0.000000000000000000e+00	1.648570507448877676e+00	0.000000000000000000e+00
8.950099999985811294e+00	7.713848431585544896e-01	0.000000000000000000e+00	1.637203109148855695e+00	0.000000000000000000e+00
9.050099999985578236e+00	7.550804139280671290e-01	0.000000000000000000e+00	1.632089245436461500e+00	0.000000000000000000e+00
9.150099999985345178e+00	6.969008497814412895e-01	0.000000000000000000e+00	1.627939342394904676e+00	0.000000000000000000e+00
9.250099999985112120e+00	6.528551857785515056e-01	0.000000000000000000e+00	1.622313382574982255e+00	0.000000000000000000e+00
9.350099999984879062e+00	6.368837613270702525e-01	0.000000000000000000e+00	1.619385947281597904e+00	0.000000000000000000e+00
9.450099999984646004e+00	6.608614776734776930e-01	0.000000000000000000e+00	1.620451807691320134e+00	0.000000000000000000e+00
9.550099999984412946e+00	7.438217114872154312e-01	0.000000000000000000e+00	1.622241299855031071e+00	0.000000000000000000e+00
9.650099999984179888e+00	8.744263483715991603e-01	0.000000000000000000e+00	1.641973576343509267e+00	0.000000000000000000e+00
9.750099999983946830e+00	1.024985955164218199e+00	0.000000000000000000e+00	1.676210357297364340e+00	0.000000000000000000e+00
9.850099999983713772e+00	1.176692342337190667e+00	0.000000000000000000e+00	1.701025113940272782e+00	0.000000000000000000e+00
9.950099999983480714e+00	1.307132306697925905e+00	0.000000000000000000e+00	1.723182037832213132e+00	0.000000000000000000e+00
1.005009999998324766e+01	1.418514494901401468e+00	0.000000000000000000e+00	1.763717147935688123e+00	0.000000000000000000e+00
1.015009999998301460e+01	1.525965465389448772e+00	0.000000000000000000e+00	1.797670994429573899e+00	0.000000000000000000e+00
1.025009999998278154e+01	1.646704538658062766e+00	0.000000000000000000e+00	1.813437624677974647e+00	0.000000000000000000e+00
1.035009999998254848e+01	1.751235061508549462e+00	0.000000000000000000e+00	1.839097081893279695e+00	0.000000000000000000e+00
1.045009999998231542e+01	1.810549958513985480e+00	0.000000000000000000e+00	1.873688119082841386e+00	0.000000000000000000e+00
1.055009999998208237e+01	1.839680538807091592e+00	0.000000000000000000e+00	1.898935606391057185e+00	0.000000000000000000e+00
1.065009999998184931e+01	1.859755014467158185e+00	0.000000000000000000e+00	1.908506046046594795e+00	0.000000000000000000e+00
1.075009999998161625e+01	1.911041967279174081e+00	0.000000000000000000e+00	1.916048444389912397e+00	0.000000000000000000e+00
1.085009999998138319e+01	1.948668908125919197e+00	0.000000000000000000e+00	1.920264580753127115e+00	0.000000000000000000e+00
1.095009999998115013e+01	1.958656467256697953e+00	0.000000000000000000e+00	1.918360047391401535e+00	0.000000000000000000e+00
1.105009999998091708e+01	1.960267569935497889e+00	0.000000000000000000e+00	1.910065109321029020e+00	0.000000000000000000e+00
1.115009999998068402e+01	1.968747859051095395e+00	0.000000000000000000e+00	1.903442460795615965e+00	0.000000000000000000e+00
1.125009999998045096e+01	1.983654477144731088e+00	0.000000000000000000e+00	1.898623977735881541e+00	0.000000000000000000e+00
1.135009999998021790e+01	2.001118640381525537e+00	0.000000000000000000e+00	1.882457392111994920e+00	0.000000000000000000e+00
1.145009999997998484e+01	2.013233126239093451e+00	0.000000000000000000e+00	1.856982487188684638e+00	0.000000000000000000e+00
1.155009999997975179e+01	2.017547528940893287e+00	0.000000000000000000e+00	1.838048521971552995e+00	0.000000000000000000e+00
1.165009999997951873e+01	2.012296710059584104e+00	0.000000000000000000e+00	1.835490468147242371e+00	0.000000000000000000e+00
1.175009999997928567e+01	2.010182744662120768e+00	0.000000000000000000e+00	1.817642239945489457e+00	0.000000000000000000e+00
1.185009999997905261e+01	2.006315961250121571e+00	0.000000000000000000e+00	1.757776314308954868e+00	0.000000000000000000e+00
1.195009999997881955e+01	2.009538579205904618e+00	0.000000000000000000e+00	1.706296438434284690e+00	0.000000000000000000e+00
1.205009999997858650e+01	2.004178665018596206e+00	0.000000000000000000e+00	1.681072436131606951e+00	0.000000000000000000e+00
1.215009999997835344e+01	1.986507047650795776e+00	0.000000000000000000e+00	1.668538497521051989e+00	1.000000000000000000e+00
1.225009999997812038e+01	1.949971618471541435e+00	0.000000000000000000e+00	1.629716785691213810e+00	1.000000000000000000e+00
1.235009999997788732e+01	1.904761011342244181e+00	0.000000000000000000e+00	1.590247566765249809e+00	1.000000000000000000e+00
1.245009999997765426e+01	1.862440829422520094e+00	0.000000000000000000e+00	1.558122869919309927e+00	1.000000000000000000e+00
1.255009999997742121e+01	1.828821418161764578e+00	0.000000000000000000e+00	1.526521021545934609e+00	1.000000000000000000e+00
1.265009999997718815e+01	1.807226328239722069e+00	0.000000000000000000e+00	1.490013417143686070e+00	1.000000000000000000e+00
1.275009999997695509e+01	1.782124976135637251e+00	0.000000000000000000e+00	1.463093937259832389e+00	1.000000000000000000e+00
1.285009999997672203e+01	1.746339578063121234e+00	0.000000000000000000e+00	1.416404907885020936e+00	1.000000000000000000e+00
1.295009999997648897e+01	1.705630085055309886e+00	0.000000000000000000e+00	1.366478362787447720e+00	1.000000000000000000e+00
1.305009999997625592e+01	1.665149417692970424e+00	0.000000000000000000e+00	1.316764800519155232e+00	1.000000000000000000e+00
1.315009999997602286e+01	1.630349181904211076e+00	0.000000000000000000e+00	1.239188704619094583e+00	1.000000000000000000e+00
1.325009999997578980e+01	1.603439585129640577e+00	0.000000000000000000e+00	1.204041144349669246e+00	1.000000000000000000e+00
1.335009999997555674e+01	1.589206257762760810e+00	0.000000000000000000e+00	1.111046354291926441e+00	1.000000000000000000e+00
1.345009999997532368e+01	1.584302772825066929e+00	0.000000000000000000e+00	1.034029318355825344e+00	1.000000000000000000e+00
1.355009999997509063e+01	1.586919285555899783e+00	0.000000000000000000e+00	9.479279704329621747e-01	1.000000000000000000e+00
1.365009999997485757e+01	1.591574471128970991e+00	0.000000000000000000e+00	8.523827293205546995e-01	1.000000000000000000e+00
1.375009999997462451e+01	1.595519463009661187e+00	0.000000000000000000e+00	7.929976227127124577e-01	1.000000000000000000e+00
1.385009999997439145e+01	1.596172305817087356e+00	0.000000000000000000e+00	7.034712467778918565e-01	1.000000000000000000e+00
1.395009999997415839e+01	1.590287859276775517e+00	0.000000000000000000e+00	6.733576601709079235e-01	1.000000000000000000e+00
1.405009999997392534e+01	1.578357755127980155e+00	0.000000000000000000e+00	6.550832044558223544e-01	1.000000000000000000e+00
1.415009999997369228e+01	1.555818021956540287e+00	0.000000000000000000e+00	6.578920422212730656e-01	1.000000000000000000e+00
1.425009999997345922e+01	1.529197465478040918e+00	0.000000000000000000e+00	6.991532947168546119e-01	1.000000000000000000e+00
1.435009999997322616e+01	1.493085542838494595e+00	0.000000000000000000e+00	7.373319245249102538e-01	1.000000000000000000e+00
1.445009999997299310e+01	1.456096201927389089e+00	0.000000000000000000e+00	8.353558495985747845e-01	1.000000000000000000e+00
1.455009999997276005e+01	1.415720449760912603e+00	0.000000000000000000e+00	9.308488848309097730e-01	1.000000000000000000e+00
1.465009999997252699e+01	1.376879362700877962e+00	0.000000000000000000e+00	1.009558495836579750e+00	1.000000000000000000e+00
1.475009999997229393e+01	1.344004899387543972e+00	0.000000000000000000e+00	1.132506654247346090e+00	1.000000000000000000e+00
1.485009999997206087e+01	1.319960615621708522e+00	0.000000000000000000e+00	1.224732573505104005e+00	1.000000000000000000e+00
1.495009999997182781e+01	1.304321067396318812e+00	0.000000000000000000e+00	1.286607567118201567e+00	1.000000000000000000e+00
1.505009999997159476e+01	1.312219294685012194e+00	0.000000000000000000e+00	1.403490907056528236e+00	1.000000000000000000e+00
1.515009999997136170e+01	1.339137959542530343e+00	0.000000000000000000e+00	1.493131896543153703e+00	1.000000000000000000e+00
1.525009999997112864e+01	1.383955902092744106e+00	0.000000000000000000e+00	1.556172506497111030e+00	1.000000000000000000e+00
1.535009999997089558e+01	1.440137480691703997e+00	0.000000000000000000e+00	1.585996606592011471e+00	1.000000000000000000e+00
1.545009999997066252e+01	1.505213209390403373e+00	0.000000000000000000e+00	1.680119199363828697e+00	1.000000000000000000e+00
1.555009999997042947e+01	1.570334368232371824e+00	0.000000000000000000e+00	1.788507970620001331e+00	1.000000000000000000e+00
1.565009999997019641e+01	1.611780268027124929e+00	0.000000000000000000e+00	1.834931682004194542e+00	1.000000000000000000e+00
1.575009999996996335e+01	1.622604400250489798e+00	0.000000000000000000e+00	1.804299679007115964e+00	0.000000000000000000e+00
1.585009999996973029e+01	1.605537266492992110e+00	0.000000000000000000e+00	1.763910823098174818e+00	0.000000000000000000e+00
1.595009999996949901e+01	1.584863276240959795e+00	0.000000000000000000e+00	1.775473654283838520e+00	0.000000000000000000e+00
1.605009999997104231e+01	1.568736562759695197e+00	0.000000000000000000e+00	1.809698717189642148e+00	0.000000000000000000e+00
1.615009999997436196e+01	1.554523164842339211e+00	0.000000000000000000e+00	1.806828964648712121e+00	0.000000000000000000e+00
1.625009999997768162e+01	1.541257652000190825e+00	0.000000000000000000e+00	1.793844424580954167e+00	0.000000000000000000e+00
1.635009999998100128e+01	1.535920999419137845e+00	0.000000000000000000e+00	1.834341690008215231e+00	0.000000000000000000e+00
1.645009999998432093e+01	1.527996706411562933e+00	0.000000000000000000e+00	1.893564879704410675e+00	0.000000000000000000e+00
1.655009999998764059e+01	1.520218432014392773e+00	0.000000000000000000e+00	1.932169614297584159e+00	0.000000000000000000e+00
1.665009999999096024e+01	1.511331760518233480e+00	0.000000000000000000e+00	1.971011462346162313e+00	0.000000000000000000e+00
1.675007499999427907e+01	1.504479969430089881e+00	0.000000000000000000e+00	2.020800500285718559e+00	0.000000000000000000e+00
1.685004999999759789e+01	1.498398779303397266e+00	0.000000000000000000e+00	2.066601601157973978e+00	0.000000000000000000e+00
1.695005000000091755e+01	1.491409729618472513e+00	0.000000000000000000e+00	2.128166585338326033e+00	0.000000000000000000e+00
1.705005000000423721e+01	1.487702311357798068e+00	0.000000000000000000e+00	2.202857864277741218e+00	0.000000000000000000e+00
1.715005000000755686e+01	1.479545854093219592e+00	0.000000000000000000e+00	2.266687992712721478e+00	0.000000000000000000e+00
1.725005000001087652e+01	1.474728682553981152e+00	0.000000000000000000e+00	2.319875589496076973e+00	0.000000000000000000e+00
1.735005000001419617e+01	1.470437563567944528e+00	0.000000000000000000e+00	2.380721834620347366e+00	0.000000000000000000e+00
1.745005000001751583e+01	1.472717904773312991e+00	0.000000000000000000e+00	2.439372153410853450e+00	0.000000000000000000e+00
1.755005000002083548e+01	1.476350760920035921e+00	0.000000000000000000e+00	2.479071410554940957e+00	0.000000000000000000e+00
1.765005000002415514e+01	1.481505537876423917e+00	0.000000000000000000e+00	2.494164083904825802e+00	0.000000000000000000e+00
1.775005000002747479e+01	1.485396105147843704e+00	0.000000000000000000e+00	2.489684946653809128e+00	0.000000000000000000e+00
1.785005000003079445e+01	1.487338941505936596e+00	0.000000000000000000e+00	2.474660997113258265e+00	0.000000000000000000e+00
1.795005000003411411e+01	1.489132337756902791e+00	0.000000000000000000e+00	2.456810226089367610e+00	0.000000000000000000e+00
1.805005000003743376e+01	1.488113351247958738e+00	0.000000000000000000e+00	2.434719288202897403e+00	0.000000000000000000e+00
1.815005000004075342e+01	1.489413231450556374e+00	0.000000000000000000e+00	2.412247363913945897e+00	0.000000000000000000e+00
1.825005000004407307e+01	1.486813196139750826e+00	0.000000000000000000e+00	2.387467134995003182e+00	0.000000000000000000e+00
1.835005000004739273e+01	1.488390719134969231e+00	0.000000000000000000e+00	2.358295388029022721e+00	0.000000000000000000e+00
1.845005000005071238e+01	1.487917477371136332e+00	0.000000000000000000e+00	2.332138689589052127e+00	0.000000000000000000e+00
1.855005000005403204e+01	1.492542182428770792e+00	0.000000000000000000e+00	2.313551549947561181e+00	0.000000000000000000e+00
1.865005000005735170e+01	1.495440956813007594e+00	0.000000000000000000e+00	2.294139170216865864e+00	0.000000000000000000e+00
1.875005000006067135e+01	1.500233129308664592e+00	0.000000000000000000e+00	2.287647017927998849e+00	0.000000000000000000e+00
1.885005000006399101e+01	1.500212361167997610e+00	0.000000000000000000e+00	2.276786177925671506e+00	0.000000000000000000e+00
1.895005000006731066e+01	1.500703910990866641e+00	0.000000000000000000e+00	2.269134325443110445e+00	0.000000000000000000e+00
1.905005000007063032e+01	1.492783129110947904e+00	0.000000000000000000e+00	2.263689103146150572e+00	0.000000000000000000e+00
1.915005000007394997e+01	1.486282218772110086e+00	0.000000000000000000e+00	2.269960461483975234e+00	0.000000000000000000e+00
1.925005000007726963e+01	1.471845218651246956e+00	0.000000000000000000e+00	2.282495430097335909e+00	0.000000000000000000e+00
1.935005000008058929e+01	1.456080234544324670e+00	0.000000000000000000e+00	2.276599759150524704e+00	0.000000000000000000e+00
1.945005000008390894e+01	1.422767115634864910e+00	0.000000000000000000e+00	2.253282231376705358e+00	0.000000000000000000e+00
1.955005000008722860e+01	1.380778298695767514e+00	0.000000000000000000e+00	2.210749582626736487e+00	0.000000000000000000e+00
1.965005000009054825e+01	1.341985742147955074e+00	0.000000000000000000e+00	2.155721162413986924e+00	0.000000000000000000e+00
1.975005000009386791e+01	1.299769119087236691e+00	0.000000000000000000e+00	2.084882481420923028e+00	0.000000000000000000e+00
1.985005000009718756e+01	1.293905751056629194e+00	0.000000000000000000e+00	2.029236302873683062e+00	0.000000000000000000e+00
1.995005000010050722e+01	1.316125771838985381e+00	0.000000000000000000e+00	1.969133058138334613e+00	0.000000000000000000e+00
2.005005000010382687e+01	1.334936593177901143e+00	0.000000000000000000e+00	1.904301227631400195e+00	0.000000000000000000e+00
2.015005000010714653e+01	1.352800262306954160e+00	0.000000000000000000e+00	1.820860623695162550e+00	0.000000000000000000e+00
2.025005000011046619e+01	1.367955922212506836e+00	0.000000000000000000e+00	1.741826021982171291e+00	0.000000000000000000e+00
2.035005000011378584e+01	1.376633454359845743e+00	0.000000000000000000e+00	1.664967663356879291e+00	0.000000000000000000e+00
2.045005000011710550e+01	1.367918440805010682e+00	0.000000000000000000e+00	1.585524702629308003e+00	0.000000000000000000e+00
2.055005000012042515e+01	1.325712656169836023e+00	0.000000000000000000e+00	1.501376240849348287e+00	0.000000000000000000e+00
2.065005000012374481e+01	1.265119830603302242e+00	0.000000000000000000e+00	1.401468923392822141e+00	0.000000000000000000e+00
2.075005000012706446e+01	1.181715679369298222e+00	0.000000000000000000e+00	1.357483498145188427e+00	1.000000000000000000e+00
2.085005000013038412e+01	1.104051986004548791e+00	0.000000000000000000e+00	1.253043596221896427e+00	1.000000000000000000e+00
2.095005000013370378e+01	1.029928484404860178e+00	0.000000000000000000e+00	1.251663365853372900e+00	1.000000000000000000e+00
2.105005000013702343e+01	9.730227836251604812e-01	0.000000000000000000e+00	1.160012435920843465e+00	1.000000000000000000e+00
2.115005000014034309e+01	9.307086491262257510e-01	0.000000000000000000e+00	1.172052923023579440e+00	1.000000000000000000e+00
2.125005000014366274e+01	8.978747488924577747e-01	0.000000000000000000e+00	1.252240213710856365e+00	1.000000000000000000e+00
2.135005000014698240e+01	8.698850078937793162e-01	0.000000000000000000e+00	1.229813279704803586e+00	1.000000000000000000e+00
2.145005000015030205e+01	8.395934461909025925e-01	0.000000000000000000e+00	1.231260841183908106e+00	1.000000000000000000e+00
2.155005000015362171e+01	8.157491107607035552e-01	0.000000000000000000e+00	1.242307249134308567e+00	1.000000000000000000e+00
2.165005000015694137e+01	7.943500602688783330e-01	0.000000000000000000e+00	1.226241426653271294e+00	1.000000000000000000e+00
2.175005000016026102e+01	7.689075991268601307e-01	0.000000000000000000e+00	1.223621014408010188e+00	1.000000000000000000e+00
2.185005000016358068e+01	7.483328557695162475e-01	0.000000000000000000e+00	1.280469069367413004e+00	1.000000000000000000e+00
2.195005000016690033e+01	7.287151031293084280e-01	1.000000000000000000e+00	1.332307241024381028e+00	1.000000000000000000e+00
2.205005000017021999e+01	7.143168467442869707e-01	1.000000000000000000e+00	1.331343969177895881e+00	1.000000000000000000e+00
2.215005000017353964e+01	7.001411535785451168e-01	1.000000000000000000e+00	1.341248192928907956e+00	1.000000000000000000e+00
2.225005000017685930e+01	6.947187601487866404e-01	1.000000000000000000e+00	1.364010035173673030e+00	1.000000000000000000e+00
2.235005000018017896e+01	6.957449021403170342e-01	1.000000000000000000e+00	1.431713484898742061e+00	1.000000000000000000e+00
2.245005000018349861e+01	6.885296868037757978e-01	1.000000000000000000e+00	1.448636506322058093e+00	1.000000000000000000e+00
2.255005000018681827e+01	6.847007175077473029e-01	1.000000000000000000e+00	1.479051350410267807e+00	1.000000000000000000e+00
2.265005000019013792e+01	6.732611677962943020e-01	1.000000000000000000e+00	1.518242702713198833e+00	1.000000000000000000e+00
2.275005000019345758e+01	6.599096052095880793e-01	1.000000000000000000e+00	1.554502491199759140e+00	1.000000000000000000e+00
2.285005000019677723e+01	6.631561749544854223e-01	1.000000000000000000e+00	1.594145596007962018e+00	1.000000000000000000e+00
2.295005000020009689e+01	6.641511599466030091e-01	1.000000000000000000e+00	1.604324520788644959e+00	0.000000000000000000e+00
2.305005000020341654e+01	6.659592350451811749e-01	1.000000000000000000e+00	1.651908110372694916e+00	0.000000000000000000e+00
2.315005000020673620e+01	6.678419662899103271e-01	1.000000000000000000e+00	1.670708439057592365e+00	0.000000000000000000e+00
2.325005000021005586e+01	6.728986719436499397e-01	1.000000000000000000e+00	1.700947029739980243e+00	0.000000000000000000e+00
2.335005000021337551e+01	6.875952113528254195e-01	1.000000000000000000e+00	1.740730705877467699e+00	0.000000000000000000e+00
2.345005000021669517e+01	6.919577038387513257e-01	1.000000000000000000e+00	1.771801441081559680e+00	0.000000000000000000e+00
2.355005000022001482e+01	6.942514365938307064e-01	1.000000000000000000e+00	1.849583400387255772e+00	0.000000000000000000e+00
2.365005000022333448e+01	6.845358951384973301e-01	1.000000000000000000e+00	1.951507449900161895e+00	0.000000000000000000e+00
2.375005000022665413e+01	6.857608343675056783e-01	1.000000000000000000e+00	2.021791160855133107e+00	0.000000000000000000e+00
2.385005000022997379e+01	7.010359591478451113e-01	1.000000000000000000e+00	2.071183691830588813e+00	0.000000000000000000e+00
2.395005000023329345e+01	7.316293093915035017e-01	1.000000000000000000e+00	2.119728378422269799e+00	0.000000000000000000e+00
2.405005000023661310e+01	7.420982207766583238e-01	1.000000000000000000e+00	2.155016613429640238e+00	0.000000000000000000e+00
2.415005000023993276e+01	7.297506265270652381e-01	1.000000000000000000e+00	2.178986196054684132e+00	0.000000000000000000e+00
2.425005000024325241e+01	7.215493409497980570e-01	1.000000000000000000e+00	2.206737049620868252e+00	0.000000000000000000e+00
2.435005000024657207e+01	7.140591475788283793e-01	1.000000000000000000e+00	2.233749749230987902e+00	0.000000000000000000e+00
2.445005000024989172e+01	6.860055225254602096e-01	1.000000000000000000e+00	2.248379656865870047e+00	0.000000000000000000e+00
2.455005000025321138e+01	6.567699846876166037e-01	1.000000000000000000e+00	2.253414406927397806e+00	0.000000000000000000e+00
2.465005000025653104e+01	6.397286177558763054e-01	1.000000000000000000e+00	2.254159023991141542e+00	0.000000000000000000e+00
2.475005000025985069e+01	6.187623859229777201e-01	1.000000000000000000e+00	2.242412096570212121e+00	0.000000000000000000e+00
2.485005000026317035e+01	6.063497380197445663e-01	1.000000000000000000e+00	2.230053762692656427e+00	0.000000000000000000e+00
2.495005000026649000e+01	5.943184483325556489e-01	1.000000000000000000e+00	2.209806148373412604e+00	0.000000000000000000e+00
2.505005000026980966e+01	5.846257384784312450e-01	1.000000000000000000e+00	2.179497627974404050e+00	0.000000000000000000e+00
2.515005000027312931e+01	6.111792129097520787e-01	1.000000000000000000e+00	2.148581968321724656e+00	0.000000000000000000e+00
2.525005000027644897e+01	6.343516030267566386e-01	1.000000000000000000e+00	2.107667645356599451e+00	0.000000000000000000e+00
2.535005000027976862e+01	6.583064704124564903e-01	1.000000000000000000e+00	2.066951021104419528e+00	0.000000000000000000e+00
2.545005000028308828e+01	7.121198859156702143e-01	1.000000000000000000e+00	2.031542310359245818e+00	0.000000000000000000e+00
2.555005000028640794e+01	7.835287061177577117e-01	1.000000000000000000e+00	2.001343137105598302e+00	0.000000000000000000e+00
2.565005000028972759e+01	8.049529355411431109e-01	1.000000000000000000e+00	1.976701404055793532e+00	0.000000000000000000e+00
2.575005000029304725e+01	8.149936505113217766e-01	1.000000000000000000e+00	1.962820897353764193e+00	0.000000000000000000e+00
2.585005000029636690e+01	8.512669680596181010e-01	1.000000000000000000e+00	1.958662064093519728e+00	0.000000000000000000e+00
2.595005000029968656e+01	9.839673846440445404e-01	1.000000000000000000e+00	1.965702199416455409e+00	0.000000000000000000e+00
2.605005000030300621e+01	1.024504979468592980e+00	1.000000000000000000e+00	1.984019364550913433e+00	0.000000000000000000e+00
2.615005000030632587e+01	1.030987736199918459e+00	1.000000000000000000e+00	2.007156031119547102e+00	0.000000000000000000e+00
2.625005000030964553e+01	9.915311108338833446e-01	1.000000000000000000e+00	2.034639460451565185e+00	0.000000000000000000e+00
2.635005000031296518e+01	9.803986157000575963e-01	1.000000000000000000e+00	2.060068532621651016e+00	0.000000000000000000e+00
2.645005000031628484e+01	1.003973981174497876e+00	1.000000000000000000e+00	2.077839675154987908e+00	0.000000000000000000e+00
2.655005000031960449e+01	1.005407923319683761e+00	1.000000000000000000e+00	2.086761666895561085e+00	0.000000000000000000e+00
2.665005000032292415e+01	1.020990507914538048e+00	1.000000000000000000e+00	2.086666748666366811e+00	0.000000000000000000e+00
2.675005000032624380e+01	1.120892462591060568e+00	1.000000000000000000e+00	2.075886402277773435e+00	0.000000000000000000e+00
2.685005000032956346e+01	1.242309638562989704e+00	1.000000000000000000e+00	2.059135491413274899e+00	0.000000000000000000e+00
2.695005000033288312e+01	1.330221996759998859e+00	1.000000000000000000e+00	2.033672668494889368e+00	0.000000000000000000e+00
2.705005000033620277e+01	1.429674424985206249e+00	1.000000000000000000e+00	2.000559027516648491e+00	0.000000000000000000e+00
2.715005000033952243e+01	1.480706062859656225e+00	1.000000000000000000e+00	1.956718608736786713e+00	0.000000000000000000e+00
2.725005000034284208e+01	1.524226809758844947e+00	1.000000000000000000e+00	1.915305323554727490e+00	0.000000000000000000e+00
2.735005000034616174e+01	1.590805427618048773e+00	0.000000000000000000e+00	1.871278335827483152e+00	0.000000000000000000e+00
2.745005000034948139e+01	1.616468528018513817e+00	0.000000000000000000e+00	1.822603444838983178e+00	0.000000000000000000e+00
2.755005000035280105e+01	1.634008180093788676e+00	0.000000000000000000e+00	1.782150035425765999e+00	0.000000000000000000e+00
2.765005000035612071e+01	1.639029832140431964e+00	0.000000000000000000e+00	1.747415283106573236e+00	0.000000000000000000e+00
2.775005000035944036e+01	1.667108976852552216e+00	0.000000000000000000e+00	1.714061554707600576e+00	0.000000000000000000e+00
2.785005000036276002e+01	1.708384917984342444e+00	0.000000000000000000e+00	1.686872448455161377e+00	0.000000000000000000e+00
2.795005000036607967e+01	1.751412969403461251e+00	0.000000000000000000e+00	1.669734766044369545e+00	0.000000000000000000e+00
2.805005000036939933e+01	1.808139771938247709e+00	0.000000000000000000e+00	1.653299403948822688e+00	0.000000000000000000e+00
2.815005000037271898e+01	1.862852625237564785e+00	0.000000000000000000e+00	1.641084630079568729e+00	0.000000000000000000e+00
2.825005000037603864e+01	1.930507486688264551e+00	0.000000000000000000e+00	1.633984274582336305e+00	0.000000000000000000e+00
2.835005000037935829e+01	2.008485716713098501e+00	0.000000000000000000e+00	1.624404577431287633e+00	0.000000000000000000e+00
2.845005000038267795e+01	2.090284892751906209e+00	0.000000000000000000e+00	1.614241481650566357e+00	0.000000000000000000e+00
2.855005000038599761e+01	2.170282606318024055e+00	0.000000000000000000e+00	1.608038630375879352e+00	0.000000000000000000e+00
2.865005000038931726e+01	2.236600009504214004e+00	0.000000000000000000e+00	1.610514085010438912e+00	0.000000000000000000e+00
2.875005000039263692e+01	2.285787959983101025e+00	0.000000000000000000e+00	1.611228193409832699e+00	0.000000000000000000e+00
2.885005000039595657e+01	2.310568520808204074e+00	0.000000000000000000e+00	1.619104957085687468e+00	0.000000000000000000e+00
2.895005000039927623e+01	2.312316975293370991e+00	0.000000000000000000e+00	1.622881453708468147e+00	0.000000000000000000e+00
2.905005000040259588e+01	2.306584890835383650e+00	0.000000000000000000e+00	1.613459175236247045e+00	0.000000000000000000e+00
2.915005000040591554e+01	2.306065533490067043e+00	0.000000000000000000e+00	1.595387986233367084e+00	0.000000000000000000e+00
2.925005000040923520e+01	2.313425789361627238e+00	0.000000000000000000e+00	1.554112132334984464e+00	0.000000000000000000e+00
2.935005000041255485e+01	2.325365352920973461e+00	0.000000000000000000e+00	1.504212778730405375e+00	0.000000000000000000e+00
2.945005000041587451e+01	2.335377017143247524e+00	0.000000000000000000e+00	1.431057060370519940e+00	0.000000000000000000e+00
2.955005000041919416e+01	2.341241447332345071e+00	0.000000000000000000e+00	1.366644724271363964e+00	0.000000000000000000e+00
2.965005000042251382e+01	2.345900141694516439e+00	0.000000000000000000e+00	1.284749047881744488e+00	0.000000000000000000e+00
2.975005000042583347e+01	2.344982496347792988e+00	0.000000000000000000e+00	1.218512505361921461e+00	0.000000000000000000e+00
2.985005000042915313e+01	2.334269872869419338e+00	0.000000000000000000e+00	1.161370725159079464e+00	0.000000000000000000e+00
2.995005000043247279e+01	2.316718236129297281e+00	0.000000000000000000e+00	1.093926608674680390e+00	0.000000000000000000e+00
3.005005000043579244e+01	2.293668573009692846e+00	0.000000000000000000e+00	1.033478095240351946e+00	0.000000000000000000e+00
3.015005000043911210e+01	2.266819249245225709e+00	0.000000000000000000e+00	9.638310126567608549e-01	1.000000000000000000e+00
3.025005000044243175e+01	2.247461256252689665e+00	0.000000000000000000e+00	8.978189273460746023e-01	1.000000000000000000e+00
3.035005000044575141e+01	2.236769916492940435e+00	0.000000000000000000e+00	8.664353235563407862e-01	1.000000000000000000e+00
3.045005000044907106e+01	2.217865235145051628e+00	0.000000000000000000e+00	8.475731685732769138e-01	1.000000000000000000e+00
3.055005000045239072e+01	2.168687452395396953e+00	0.000000000000000000e+00	8.366538998410543160e-01	1.000000000000000000e+00
3.065005000045571038e+01	2.112573935238918121e+00	0.000000000000000000e+00	8.473599755058301985e-01	1.000000000000000000e+00
3.075005000045903003e+01	2.057493264572459069e+00	0.000000000000000000e+00	8.759480268314352447e-01	1.000000000000000000e+00
3.085005000046234969e+01	2.006752268067042877e+00	0.000000000000000000e+00	9.289212043754668802e-01	1.000000000000000000e+00
3.095005000046566934e+01	1.960205688818069447e+00	0.000000000000000000e+00	1.009510735821991689e+00	1.000000000000000000e+00
3.105005000046898900e+01	1.918231548541809328e+00	0.000000000000000000e+00	1.086219985551231781e+00	1.000000000000000000e+00
3.115005000047230865e+01	1.879739404334824338e+00	0.000000000000000000e+00	1.132557760961040216e+00	1.000000000000000000e+00
3.125005000047562831e+01	1.842023356981638660e+00	0.000000000000000000e+00	1.184031414585725139e+00	1.000000000000000000e+00
3.135005000047894796e+01	1.807779921878542861e+00	0.000000000000000000e+00	1.146895449657362454e+00	1.000000000000000000e+00
3.145005000048226762e+01	1.777513975981042549e+00	0.000000000000000000e+00	1.164407382237877098e+00	1.000000000000000000e+00
3.155005000048558728e+01	1.753725780695539971e+00	0.000000000000000000e+00	1.149151920036536323e+00	1.000000000000000000e+00
3.165005000048890693e+01	1.730566180479874872e+00	0.000000000000000000e+00	1.170478046450541321e+00	1.000000000000000000e+00
3.175005000049222659e+01	1.707224269503975433e+00	0.000000000000000000e+00	1.180102985767153001e+00	1.000000000000000000e+00
3.185005000049554624e+01	1.684710592083620950e+00	0.000000000000000000e+00	1.201076084421001555e+00	1.000000000000000000e+00
3.195005000049886235e+01	1.676045625757517366e+00	0.000000000000000000e+00	1.231986541331443030e+00	1.000000000000000000e+00
3.205005000050218200e+01	1.676289899424008301e+00	0.000000000000000000e+00	1.246892350113586012e+00	1.000000000000000000e+00
3.215005000050550166e+01	1.693475537226974081e+00	0.000000000000000000e+00	1.248379525080342001e+00	1.000000000000000000e+00
3.225005000050882131e+01	1.717631633863770046e+00	0.000000000000000000e+00	1.224949950781340169e+00	1.000000000000000000e+00
3.235005000051214097e+01	1.744315390416205647e+00	0.000000000000000000e+00	1.211176289482648771e+00	1.000000000000000000e+00
3.245005000051546062e+01	1.763568740208470320e+00	0.000000000000000000e+00	1.162671969374093672e+00	1.000000000000000000e+00
3.255005000051878028e+01	1.784508096237633401e+00	0.000000000000000000e+00	1.143616875658506116e+00	1.000000000000000000e+00
3.265005000052209994e+01	1.811868662383468109e+00	0.000000000000000000e+00	1.121117539896370641e+00	1.000000000000000000e+00
3.275005000052541959e+01	1.837534093597354090e+00	0.000000000000000000e+00	1.111236599625589294e+00	1.000000000000000000e+00
3.285005000052873925e+01	1.861029574758850114e+00	0.000000000000000000e+00	1.104586615139606653e+00	1.000000000000000000e+00
3.295005000053205890e+01	1.884260756308634210e+00	0.000000000000000000e+00	1.115525183103865059e+00	1.000000000000000000e+00
3.305005000053537856e+01	1.899499737612211803e+00	0.000000000000000000e+00	1.139704757291775117e+00	1.000000000000000000e+00
3.315005000053869821e+01	1.910223922930698315e+00	0.000000000000000000e+00	1.157604146044743265e+00	1.000000000000000000e+00
3.325005000054201787e+01	1.918517755787464196e+00	0.000000000000000000e+00	1.218776783573021660e+00	1.000000000000000000e+00
3.335005000054533753e+01	1.929809210584174206e+00	0.000000000000000000e+00	1.283613927318623782e+00	1.000000000000000000e+00
3.345005000054865718e+01	1.940550096411637115e+00	0.000000000000000000e+00	1.371630428435226090e+00	1.000000000000000000e+00
3.355005000055197684e+01	1.951457375882269307e+00	0.000000000000000000e+00	1.464529074550340981e+00	1.000000000000000000e+00
3.365005000055529649e+01	1.959381632225046355e+00	0.000000000000000000e+00	1.570926142334125641e+00	1.000000000000000000e+00
3.375005000055861615e+01	1.964725248106342415e+00	0.000000000000000000e+00	1.667036718635767967e+00	1.000000000000000000e+00
3.385005000056193580e+01	1.961693178293695938e+00	0.000000000000000000e+00	1.769320462872781663e+00	0.000000000000000000e+00
3.395005000056525546e+01	1.954081592427843850e+00	0.000000000000000000e+00	1.877212889228887960e+00	0.000000000000000000e+00
3.405005000056857511e+01	1.941236890575846363e+00	0.000000000000000000e+00	1.977410404124696486e+00	0.000000000000000000e+00
3.415005000057189477e+01	1.902938515395154573e+00	0.000000000000000000e+00	2.079126368243703116e+00	0.000000000000000000e+00
3.425005000057521443e+01	1.875600590905185383e+00	0.000000000000000000e+00	2.169747094728269321e+00	0.000000000000000000e+00
3.435005000057853408e+01	1.815829442857334941e+00	0.000000000000000000e+00	2.267842975138644412e+00	0.000000000000000000e+00
3.445005000058185374e+01	1.770868422669310327e+00	0.000000000000000000e+00	2.361416157532237659e+00	0.000000000000000000e+00
3.455005000058517339e+01	1.688141828572806480e+00	0.000000000000000000e+00	2.440837924294974925e+00	0.000000000000000000e+00
3.465005000058849305e+01	1.622253122945949810e+00	0.000000000000000000e+00	2.511172395793615841e+00	0.000000000000000000e+00
3.475005000059181270e+01	1.548360864335431630e+00	0.000000000000000000e+00	2.571564556921860589e+00	0.000000000000000000e+00
3.485005000059513236e+01	1.452071580227090264e+00	0.000000000000000000e+00	2.619404160850471897e+00	0.000000000000000000e+00
3.495005000059845202e+01	1.377776605115375919e+00	0.000000000000000000e+00	2.652749743699394980e+00	0.000000000000000000e+00
3.505005000060177167e+01	1.281397190388638530e+00	0.000000000000000000e+00	2.671866592439914534e+00	0.000000000000000000e+00
3.515005000060509133e+01	1.176612696523354318e+00	0.000000000000000000e+00	2.677435090229645542e+00	0.000000000000000000e+00
3.525005000060841098e+01	1.087232895451045955e+00	0.000000000000000000e+00	2.670267762297833247e+00	0.000000000000000000e+00
3.535005000061173064e+01	1.012129528202164952e+00	0.000000000000000000e+00	2.645495344133482085e+00	0.000000000000000000e+00
3.545005000061505029e+01	9.141762474402519434e-01	1.000000000000000000e+00	2.601245571514001043e+00	0.000000000000000000e+00
3.555005000061836995e+01	8.535548330515505544e-01	1.000000000000000000e+00	2.545895569444014406e+00	0.000000000000000000e+00
3.565005000062168961e+01	8.131147296659094748e-01	1.000000000000000000e+00	2.480853419966412066e+00	0.000000000000000000e+00
3.575005000062500926e+01	7.665512414774604544e-01	1.000000000000000000e+00	2.396845038769766401e+00	0.000000000000000000e+00
3.585005000062832892e+01	7.489961974728130967e-01	1.000000000000000000e+00	2.308353937505009945e+00	0.000000000000000000e+00
3.595005000063164857e+01	7.289259425673472181e-01	1.000000000000000000e+00	2.221178397444148800e+00	0.000000000000000000e+00
3.605005000063496823e+01	6.887409978202041483e-01	1.000000000000000000e+00	2.127701808781241599e+00	0.000000000000000000e+00
3.615005000063828788e+01	6.762809087650725193e-01	1.000000000000000000e+00	2.043774518834112541e+00	0.000000000000000000e+00
3.625005000064160754e+01	6.550659642512818293e-01	1.000000000000000000e+00	1.970477493599950725e+00	0.000000000000000000e+00
3.635005000064492720e+01	6.163037790868933774e-01	1.000000000000000000e+00	1.897107364489879933e+00	0.000000000000000000e+00
3.645005000064824685e+01	5.819706153042581986e-01	1.000000000000000000e+00	1.849951681412882465e+00	0.000000000000000000e+00
3.655005000065156651e+01	5.320190595521337995e-01	1.000000000000000000e+00	1.810448091585070918e+00	0.000000000000000000e+00
3.665005000065488616e+01	5.063752950858521062e-01	1.000000000000000000e+00	1.778907139430316642e+00	0.000000000000000000e+00
3.675005000065820582e+01	5.006585555677514066e-01	1.000000000000000000e+00	1.759110670024512268e+00	0.000000000000000000e+00
3.685005000066152547e+01	5.146692755628817784e-01	1.000000000000000000e+00	1.735287238481691530e+00	0.000000000000000000e+00
3.695005000066484513e+01	5.704641735716720063e-01	1.000000000000000000e+00	1.716461989474606042e+00	0.000000000000000000e+00
3.705005000066816478e+01	6.466897798872274228e-01	1.000000000000000000e+00	1.699484052831047753e+00	0.000000000000000000e+00
3.715005000067148444e+01	7.512790286851014354e-01	1.000000000000000000e+00	1.678246687286667482e+00	0.000000000000000000e+00
3.725005000067480410e+01	8.418660014472458819e-01	0.000000000000000000e+00	1.663337114897837976e+00	0.000000000000000000e+00
3.735005000067812375e+01	8.820560237786858604e-01	0.000000000000000000e+00	1.657317076925984622e+00	0.000000000000000000e+00
3.745005000068144341e+01	8.161079030469620132e-01	0.000000000000000000e+00	1.647068678573750500e+00	0.000000000000000000e+00
3.755005000068476306e+01	7.560951613510001890e-01	0.000000000000000000e+00	1.644319592874103675e+00	0.000000000000000000e+00
3.765005000068808272e+01	7.408368882560705249e-01	0.000000000000000000e+00	1.647287487609882195e+00	0.000000000000000000e+00
3.775005000069140237e+01	8.439072299359762219e-01	0.000000000000000000e+00	1.653826899120449445e+00	0.000000000000000000e+00
3.785005000069472203e+01	1.010209755369299245e+00	1.000000000000000000e+00	1.670811327173958860e+00	0.000000000000000000e+00
3.795005000069804169e+01	1.112170372254479345e+00	1.000000000000000000e+00	1.687217386504582306e+00	0.000000000000000000e+00
3.805005000070136134e+01	1.284714558281114360e+00	1.000000000000000000e+00	1.709619127671325289e+00	0.000000000000000000e+00
3.815005000070468100e+01	1.441431113785217377e+00	1.000000000000000000e+00	1.723430864850446609e+00	0.000000000000000000e+00
3.825005000070800065e+01	1.540609890125738124e+00	1.000000000000000000e+00	1.737062497441707043e+00	0.000000000000000000e+00
3.835005000071132031e+01	1.587745352817897748e+00	1.000000000000000000e+00	1.767595640188851291e+00	0.000000000000000000e+00
3.845005000071463996e+01	1.646796793405167714e+00	1.000000000000000000e+00	1.805806812835530906e+00	0.000000000000000000e+00
3.855005000071795962e+01	1.724561687743556782e+00	0.000000000000000000e+00	1.850360957265954065e+00	0.000000000000000000e+00
3.865005000072127928e+01	1.798922492607129220e+00	0.000000000000000000e+00	1.892799323342396534e+00	0.000000000000000000e+00
3.875005000072459893e+01	1.815268261019050255e+00	0.000000000000000000e+00	1.924915054821079607e+00	0.000000000000000000e+00
3.885005000072791859e+01	1.835736030604948388e+00	0.000000000000000000e+00	1.952495340612637520e+00	0.000000000000000000e+00
3.895005000073123824e+01	1.867724932762982570e+00	0.000000000000000000e+00	1.975262317780747789e+00	0.000000000000000000e+00
3.905005000073455790e+01	1.895958976226925552e+00	0.000000000000000000e+00	1.974490233799606864e+00	0.000000000000000000e+00
3.915005000073787755e+01	1.917230484758135400e+00	0.000000000000000000e+00	1.945372521521984144e+00	0.000000000000000000e+00
3.925005000074119721e+01	1.943404614452520329e+00	0.000000000000000000e+00	1.913904624253232045e+00	0.000000000000000000e+00
3.935005000074451686e+01	1.964007334928896897e+00	0.000000000000000000e+00	1.892584938632674518e+00	0.000000000000000000e+00
3.945005000074783652e+01	1.984429220372824210e+00	0.000000000000000000e+00	1.871956455931369279e+00	0.000000000000000000e+00
3.955005000075115618e+01	2.010608439058361174e+00	0.000000000000000000e+00	1.841290439516109378e+00	0.000000000000000000e+00
3.965005000075447583e+01	2.043369713617718908e+00	0.000000000000000000e+00	1.796610251036395711e+00	0.000000000000000000e+00
3.975005000075779549e+01	2.076503617527730494e+00	0.000000000000000000e+00	1.772155550860724960e+00	0.000000000000000000e+00
3.985005000076111514e+01	2.109964519639735414e+00	0.000000000000000000e+00	1.762520341128943846e+00	0.000000000000000000e+00
3.995005000076443480e+01	2.139050413156609043e+00	0.000000000000000000e+00	1.750868219497171863e+00	0.000000000000000000e+00
4.005005000076775445e+01	2.160365782676942903e+00	0.000000000000000000e+00	1.740593416664833804e+00	0.000000000000000000e+00
4.015005000077107411e+01	2.170207100473644068e+00	0.000000000000000000e+00	1.736923620171990201e+00	0.000000000000000000e+00
4.025005000077439377e+01	2.162710346507393577e+00	0.000000000000000000e+00	1.711990887663472405e+00	0.000000000000000000e+00
4.035005000077771342e+01	2.133595488664560502e+00	0.000000000000000000e+00	1.712344145554802299e+00	0.000000000000000000e+00
4.045005000078103308e+01	2.099696603420086127e+00	0.000000000000000000e+00	1.703252249810033536e+00	0.000000000000000000e+00
4.055005000078435273e+01	2.065770894186842899e+00	0.000000000000000000e+00	1.664024673258228670e+00	0.000000000000000000e+00
4.065005000078767239e+01	2.039744600297938248e+00	0.000000000000000000e+00	1.647526674853483808e+00	0.000000000000000000e+00
4.075005000079099204e+01	2.026791043673536574e+00	0.000000000000000000e+00	1.591091231373787496e+00	0.000000000000000000e+00
4.085005000079431170e+01	2.025884614694398067e+00	0.000000000000000000e+00	1.553728090958417907e+00	0.000000000000000000e+00
4.095005000079763136e+01	2.037540275507130794e+00	0.000000000000000000e+00	1.516136462921188199e+00	0.000000000000000000e+00
4.105005000080095101e+01	2.061806579502289960e+00	0.000000000000000000e+00	1.471302425535817804e+00	0.000000000000000000e+00
4.115005000080427067e+01	2.092578958164198699e+00	0.000000000000000000e+00	1.445139497574816190e+00	0.000000000000000000e+00
4.125005000080759032e+01	2.127418742068786006e+00	0.000000000000000000e+00	1.417135754358331834e+00	0.000000000000000000e+00
4.135005000081090998e+01	2.167124275657045462e+00	0.000000000000000000e+00	1.387648144409939777e+00	0.000000000000000000e+00
4.145005000081422963e+01	2.207858980959035655e+00	0.000000000000000000e+00	1.418071600798002763e+00	0.000000000000000000e+00
4.155005000081754929e+01	2.246740896002374033e+00	0.000000000000000000e+00	1.367220328334169732e+00	0.000000000000000000e+00
4.165005000082086895e+01	2.282617657115774357e+00	0.000000000000000000e+00	1.450048856059324764e+00	0.000000000000000000e+00
4.175005000082418860e+01	2.311977305016513551e+00	0.000000000000000000e+00	1.400512598535532005e+00	0.000000000000000000e+00
4.185005000082750826e+01	2.333899770580346811e+00	0.000000000000000000e+00	1.466104094335083818e+00	0.000000000000000000e+00
4.195005000083082791e+01	2.347962003460602354e+00	0.000000000000000000e+00	1.447495353549636876e+00	0.000000000000000000e+00
4.205005000083414757e+01	2.353193370773751347e+00	0.000000000000000000e+00	1.492073391459354914e+00	0.000000000000000000e+00
4.215005000083746722e+01	2.346486224439325863e+00	0.000000000000000000e+00	1.474963040829889716e+00	0.000000000000000000e+00
4.225005000084078688e+01	2.330309181691224474e+00	0.000000000000000000e+00	1.495572399379147210e+00	0.000000000000000000e+00
4.235005000084410653e+01	2.305469115358408594e+00	0.000000000000000000e+00	1.498573562616950960e+00	0.000000000000000000e+00
4.245005000084742619e+01	2.274059915312677926e+00	0.000000000000000000e+00	1.478795519022368943e+00	0.000000000000000000e+00
4.255005000085074585e+01	2.239585647388870893e+00	0.000000000000000000e+00	1.501096530469147039e+00	0.000000000000000000e+00
4.265005000085406550e+01	2.200517958392860685e+00	0.000000000000000000e+00	1.485015128378135651e+00	0.000000000000000000e+00
4.275005000085738516e+01	2.157461304870770480e+00	0.000000000000000000e+00	1.482961104870454738e+00	0.000000000000000000e+00
4.285005000086070481e+01	2.116805694583288044e+00	0.000000000000000000e+00	1.484991035520794034e+00	0.000000000000000000e+00
4.295005000086402447e+01	2.082769193148454434e+00	0.000000000000000000e+00	1.473715844377356143e+00	0.000000000000000000e+00
4.305005000086734412e+01	2.051118479434837827e+00	0.000000000000000000e+00	1.484104931118845450e+00	0.000000000000000000e+00
4.315005000087066378e+01	2.028857445705790408e+00	0.000000000000000000e+00	1.463165256710399653e+00	0.000000000000000000e+00
4.325005000087398344e+01	2.011143035676300705e+00	0.000000000000000000e+00	1.460927341969790572e+00	0.000000000000000000e+00
4.335005000087730309e+01	2.013355820647018568e+00	0.000000000000000000e+00	1.465959642130473473e+00	0.000000000000000000e+00
4.345005000088062275e+01	2.019773530989264820e+00	0.000000000000000000e+00	1.497229866639479212e+00	0.000000000000000000e+00
4.355005000088394240e+01	2.038942628354206921e+00	0.000000000000000000e+00	1.495613548299115081e+00	0.000000000000000000e+00
4.365005000088726206e+01	2.067751065634263696e+00	0.000000000000000000e+00	1.519955540374981817e+00	0.000000000000000000e+00
4.375005000089058171e+01	2.103637669549851985e+00	0.000000000000000000e+00	1.559746796951895664e+00	0.000000000000000000e+00
4.385005000089390137e+01	2.139098501964676213e+00	0.000000000000000000e+00	1.596175518233620805e+00	0.000000000000000000e+00
4.395005000089722103e+01	2.171011043131699125e+00	0.000000000000000000e+00	1.617643022153422816e+00	0.000000000000000000e+00
4.405005000090054068e+01	2.195334450249164071e+00	0.000000000000000000e+00	1.654541232010059648e+00	0.000000000000000000e+00
4.415005000090386034e+01	2.211828649925247081e+00	0.000000000000000000e+00	1.687426530703413752e+00	0.000000000000000000e+00
4.425005000090717999e+01	2.217716064089580996e+00	0.000000000000000000e+00	1.717453960154641468e+00	0.000000000000000000e+00
4.435005000091049965e+01	2.215678514278530020e+00	0.000000000000000000e+00	1.736198731591271027e+00	0.000000000000000000e+00
4.445005000091381930e+01	2.199970901603924833e+00	0.000000000000000000e+00	1.763756102980163831e+00	0.000000000000000000e+00
4.455005000091713896e+01	2.156243415978722044e+00	0.000000000000000000e+00	1.785021418786101766e+00	0.000000000000000000e+00
4.465005000092045861e+01	2.116080902002524855e+00	0.000000000000000000e+00	1.787375259763090973e+00	0.000000000000000000e+00
4.475005000092377827e+01	2.075336966266186689e+00	0.000000000000000000e+00	1.793189918536040484e+00	0.000000000000000000e+00
4.485005000092709793e+01	2.038261719202601352e+00	0.000000000000000000e+00	1.797201629036703663e+00	0.000000000000000000e+00
4.495005000093041758e+01	2.004661984981384482e+00	0.000000000000000000e+00	1.819231954908388627e+00	0.000000000000000000e+00
4.505005000093373724e+01	1.976843882404334396e+00	0.000000000000000000e+00	1.839781909400799442e+00	0.000000000000000000e+00
4.515005000093705689e+01	1.954397923452308339e+00	0.000000000000000000e+00	1.856905235732509540e+00	0.000000000000000000e+00
4.525005000094037655e+01	1.944468271904223222e+00	0.000000000000000000e+00	1.881278331739756116e+00	0.000000000000000000e+00
4.535005000094369620e+01	1.950942534324023647e+00	0.000000000000000000e+00	1.908544610771110150e+00	0.000000000000000000e+00
4.545005000094701586e+01	1.967566263686837624e+00	0.000000000000000000e+00	1.938753648977665556e+00	0.000000000000000000e+00
4.555005000095033552e+01	1.978072991015446647e+00	0.000000000000000000e+00	1.964620318497562801e+00	0.000000000000000000e+00
4.565005000095365517e+01	2.006030240295588740e+00	0.000000000000000000e+00	1.986725724238231239e+00	0.000000000000000000e+00
4.575005000095697483e+01	2.062255409017852426e+00	0.000000000000000000e+00	2.015538325616882176e+00	0.000000000000000000e+00
4.585005000096029448e+01	2.123873366243385963e+00	0.000000000000000000e+00	2.045670585694856491e+00	0.000000000000000000e+00
4.595005000096361414e+01	2.177687845309658421e+00	0.000000000000000000e+00	2.067633911735919039e+00	0.000000000000000000e+00
4.605005000096693379e+01	2.215363948466195332e+00	0.000000000000000000e+00	2.084422382380205718e+00	0.000000000000000000e+00
4.615005000097025345e+01	2.226214811807226468e+00	0.000000000000000000e+00	2.090267256643602689e+00	0.000000000000000000e+00
4.625005000097357311e+01	2.227550825800704626e+00	0.000000000000000000e+00	2.084042436987107560e+00	0.000000000000000000e+00
4.635005000097689276e+01	2.240598678701245294e+00	0.000000000000000000e+00	2.067486824845772286e+00	0.000000000000000000e+00
4.645005000098021242e+01	2.252103816980344231e+00	0.000000000000000000e+00	2.039872394005446399e+00	0.000000000000000000e+00
4.655005000098353207e+01	2.252489834835637694e+00	0.000000000000000000e+00	2.006227612636958924e+00	0.000000000000000000e+00
4.665005000098685173e+01	2.242474125454312794e+00	0.000000000000000000e+00	1.969820682431512537e+00	0.000000000000000000e+00
4.675005000099017138e+01	2.224511336607027712e+00	0.000000000000000000e+00	1.932212636279638573e+00	0.000000000000000000e+00
4.685005000099349104e+01	2.199367899544300897e+00	0.000000000000000000e+00	1.893134258115960034e+00	0.000000000000000000e+00
4.695005000099681070e+01	2.166340085012945060e+00	0.000000000000000000e+00	1.854787111739746530e+00	0.000000000000000000e+00
4.705005000100013035e+01	2.126442253985195929e+00	0.000000000000000000e+00	1.815366926613866783e+00	0.000000000000000000e+00
4.715005000100345001e+01	2.080190379788276367e+00	0.000000000000000000e+00	1.785037858134105537e+00	0.000000000000000000e+00
4.725005000100676966e+01	2.030129835573604602e+00	0.000000000000000000e+00	1.764101060886095418e+00	0.000000000000000000e+00
4.735005000101008932e+01	1.979125780865648609e+00	0.000000000000000000e+00	1.750159920307714945e+00	0.000000000000000000e+00
4.745005000101340897e+01	1.925364512222197177e+00	0.000000000000000000e+00	1.743406308900421475e+00	0.000000000000000000e+00
4.755005000101672863e+01	1.869220313631893893e+00	0.000000000000000000e+00	1.747364826610563027e+00	0.000000000000000000e+00
4.765005000102004828e+01	1.816479749873964211e+00	0.000000000000000000e+00	1.760273470461022782e+00	0.000000000000000000e+00
4.775005000102336794e+01	1.759922966951533496e+00	0.000000000000000000e+00	1.784628342229150011e+00	0.000000000000000000e+00
4.785005000102668760e+01	1.712611468820997018e+00	0.000000000000000000e+00	1.820617635040501892e+00	0.000000000000000000e+00
4.795005000103000725e+01	1.681006186781131451e+00	0.000000000000000000e+00	1.861464588451234858e+00	0.000000000000000000e+00
4.805005000103332691e+01	1.666933787660140664e+00	0.000000000000000000e+00	1.908559049375941896e+00	0.000000000000000000e+00
4.815005000103664656e+01	1.665415332105421919e+00	0.000000000000000000e+00	1.953381158942782525e+00	0.000000000000000000e+00
4.825005000103996622e+01	1.672839984984876516e+00	0.000000000000000000e+00	1.998812639639219402e+00	0.000000000000000000e+00
4.835005000104328587e+01	1.678627060368608426e+00	0.000000000000000000e+00	2.037623477783748527e+00	0.000000000000000000e+00
4.845005000104660553e+01	1.678512648885332581e+00	0.000000000000000000e+00	2.062998036650288469e+00	0.000000000000000000e+00
4.855005000104992519e+01	1.667349243157707939e+00	0.000000000000000000e+00	2.079047835375157582e+00	0.000000000000000000e+00
4.865005000105324484e+01	1.661226799800337606e+00	0.000000000000000000e+00	2.086871649282440178e+00	0.000000000000000000e+00
4.875005000105656450e+01	1.669432400640567860e+00	0.000000000000000000e+00	2.089592915566314879e+00	0.000000000000000000e+00
4.885005000105988415e+01	1.689439552669681932e+00	0.000000000000000000e+00	2.086186278400919747e+00	0.000000000000000000e+00
4.895005000106320381e+01	1.712179095835288711e+00	0.000000000000000000e+00	2.076376178124955008e+00	0.000000000000000000e+00
4.905005000106652346e+01	1.732844623233902093e+00	0.000000000000000000e+00	2.059210871320101610e+00	0.000000000000000000e+00
4.915005000106984312e+01	1.750955097307880903e+00	0.000000000000000000e+00	2.038385797216466955e+00	0.000000000000000000e+00
4.925005000107316278e+01	1.764524644281631360e+00	0.000000000000000000e+00	2.008450095151369297e+00	0.000000000000000000e+00
4.935005000107648243e+01	1.769913514744278604e+00	0.000000000000000000e+00	1.978893312513385627e+00	0.000000000000000000e+00
4.945005000107980209e+01	1.766727425017843744e+00	0.000000000000000000e+00	1.954361761955345500e+00	0.000000000000000000e+00
4.955005000108312174e+01	1.756429631057580432e+00	0.000000000000000000e+00	1.926565636633334799e+00	0.000000000000000000e+00
4.965005000108644140e+01	1.747975296322863858e+00	0.000000000000000000e+00	1.898641609214189563e+00	0.000000000000000000e+00
4.975005000108976105e+01	1.749462761509638753e+00	0.000000000000000000e+00	1.865801658200414437e+00	0.000000000000000000e+00
4.985005000109308071e+01	1.758894992285882308e+00	0.000000000000000000e+00	1.831553325602620186e+00	0.000000000000000000e+00
4.995005000109640036e+01	1.772903633130425760e+00	0.000000000000000000e+00	1.789968429130765593e+00	0.000000000000000000e+00
5.005005000109972002e+01	1.778506740559424371e+00	0.000000000000000000e+00	1.748503495702685484e+00	0.000000000000000000e+00
5.015005000110303968e+01	1.786988511379896893e+00	0.000000000000000000e+00	1.711424600754389846e+00	0.000000000000000000e+00
5.025005000110635933e+01	1.797007853211757933e+00	0.000000000000000000e+00	1.678143867387797084e+00	0.000000000000000000e+00
5.035005000110967899e+01	1.809791782568049845e+00	0.000000000000000000e+00	1.661818466607839717e+00	0.000000000000000000e+00
5.045005000111299864e+01	1.822151390725292197e+00	0.000000000000000000e+00	1.639035420052152858e+00	0.000000000000000000e+00
5.055005000111631830e+01	1.834001529327105473e+00	0.000000000000000000e+00	1.628742003785878634e+00	0.000000000000000000e+00
5.065005000111963795e+01	1.844555441096744186e+00	0.000000000000000000e+00	1.610717498015301175e+00	0.000000000000000000e+00
5.075005000112295761e+01	1.851359522958920589e+00	0.000000000000000000e+00	1.594664984138282948e+00	0.000000000000000000e+00
5.085005000112627727e+01	1.854585837174189455e+00	0.000000000000000000e+00	1.559435567476918028e+00	0.000000000000000000e+00
5.095005000112959692e+01	1.853799298304257714e+00	0.000000000000000000e+00	1.516477964796441036e+00	1.000000000000000000e+00
5.105005000113291658e+01	1.851404414095098039e+00	0.000000000000000000e+00	1.447754818026193435e+00	1.000000000000000000e+00
5.115005000113623623e+01	1.850304798204761125e+00	0.000000000000000000e+00	1.373848107290645437e+00	1.000000000000000000e+00
5.125005000113955589e+01	1.848488692334185002e+00	0.000000000000000000e+00	1.273639364589021383e+00	1.000000000000000000e+00
5.135005000114287554e+01	1.846502609162817832e+00	0.000000000000000000e+00	1.174219035009998580e+00	1.000000000000000000e+00
5.145005000114619520e+01	1.845349245710883990e+00	0.000000000000000000e+00	1.060046566212450303e+00	1.000000000000000000e+00
5.155005000114951486e+01	1.840872029958937395e+00	0.000000000000000000e+00	9.830852621127111890e-01	1.000000000000000000e+00
5.165005000115283451e+01	1.839381798865349360e+00	0.000000000000000000e+00	8.961273407711457528e-01	1.000000000000000000e+00
5.175005000115615417e+01	1.842122484961642215e+00	0.000000000000000000e+00	8.519508107761838422e-01	1.000000000000000000e+00
5.185005000115947382e+01	1.847287558652678019e+00	0.000000000000000000e+00	8.347936957592606566e-01	1.000000000000000000e+00
5.195005000116279348e+01	1.859774726717991378e+00	0.000000000000000000e+00	8.393694917315165371e-01	1.000000000000000000e+00
5.205005000116611313e+01	1.875932269245043527e+00	0.000000000000000000e+00	8.671050604331410616e-01	1.000000000000000000e+00
5.215005000116943279e+01	1.893957685454280560e+00	0.000000000000000000e+00	9.099032967443723141e-01	1.000000000000000000e+00
5.225005000117275245e+01	1.916500762604620212e+00	0.000000000000000000e+00	1.007940025004507634e+00	1.000000000000000000e+00
5.235005000117607210e+01	1.941908652516030509e+00	0.000000000000000000e+00	1.097751731199583691e+00	1.000000000000000000e+00
5.245005000117939176e+01	1.966097346023166326e+00	0.000000000000000000e+00	1.195226073877046824e+00	1.000000000000000000e+00
5.255005000118271141e+01	1.989710961883596863e+00	0.000000000000000000e+00	1.307106833975078874e+00	1.000000000000000000e+00
5.265005000118603107e+01	2.010863456954958828e+00	0.000000000000000000e+00	1.409372558828785538e+00	1.000000000000000000e+00
5.275005000118935072e+01	2.025042138714141515e+00	0.000000000000000000e+00	1.543857516351470505e+00	1.000000000000000000e+00
5.285005000119267038e+01	2.030530865218231007e+00	0.000000000000000000e+00	1.629761617685757225e+00	1.000000000000000000e+00
5.295005000119599003e+01	2.025831813420552852e+00	0.000000000000000000e+00	1.705336089205276684e+00	1.000000000000000000e+00
5.305005000119930969e+01	2.011352936279881209e+00	0.000000000000000000e+00	1.758893605690273976e+00	1.000000000000000000e+00
5.315005000120262935e+01	1.983220236048626850e+00	0.000000000000000000e+00	1.782597205485147107e+00	1.000000000000000000e+00
5.325005000120594900e+01	1.948631213990971833e+00	0.000000000000000000e+00	1.789204732467871262e+00	1.000000000000000000e+00
5.335005000120926866e+01	1.914029661720310971e+00	0.000000000000000000e+00	1.747533015398024414e+00	1.000000000000000000e+00
5.345005000121258831e+01	1.882013445580456246e+00	0.000000000000000000e+00	1.701301033256979345e+00	1.000000000000000000e+00
5.355005000121590797e+01	1.856430961293189297e+00	0.000000000000000000e+00	1.640320828326633062e+00	1.000000000000000000e+00
5.365005000121922762e+01	1.833184395466169736e+00	0.000000000000000000e+00	1.569324659861121685e+00	1.000000000000000000e+00
5.375005000122254728e+01	1.819070510812454522e+00	0.000000000000000000e+00	1.492291207469540693e+00	1.000000000000000000e+00
5.385005000122586694e+01	1.806684648780769953e+00	0.000000000000000000e+00	1.454530036971780405e+00	0.000000000000000000e+00
5.395005000122918659e+01	1.797608746630544152e+00	0.000000000000000000e+00	1.406942386509052012e+00	0.000000000000000000e+00
5.405005000123250625e+01	1.804864600255227769e+00	0.000000000000000000e+00	1.367052654610217521e+00	0.000000000000000000e+00
5.415005000123582590e+01	1.828254114251137930e+00	0.000000000000000000e+00	1.318807051522886020e+00	0.000000000000000000e+00
5.425005000123914556e+01	1.863033241475033686e+00	0.000000000000000000e+00	1.299921216374460675e+00	0.000000000000000000e+00
5.435005000124246521e+01	1.887492621359655454e+00	0.000000000000000000e+00	1.267221325469786164e+00	0.000000000000000000e+00
5.445005000124578487e+01	1.907523716593677587e+00	0.000000000000000000e+00	1.252712117323285357e+00	0.000000000000000000e+00
5.455005000124910453e+01	1.932901628505503622e+00	0.000000000000000000e+00	1.239325325206560136e+00	0.000000000000000000e+00
5.465005000125242418e+01	1.954924057449742625e+00	0.000000000000000000e+00	1.236995581481505679e+00	0.000000000000000000e+00
5.475005000125574384e+01	1.980056601248769921e+00	0.000000000000000000e+00	1.226538084234067627e+00	0.000000000000000000e+00
5.485005000125906349e+01	2.003920352361622914e+00	0.000000000000000000e+00	1.232390775066528388e+00	0.000000000000000000e+00
5.495005000126238315e+01	2.026591767623883822e+00	0.000000000000000000e+00	1.240266644881102387e+00	0.000000000000000000e+00
5.505005000126570280e+01	2.048375619606769060e+00	0.000000000000000000e+00	1.262370832620728800e+00	0.000000000000000000e+00
5.515005000126902246e+01	2.065951894157721291e+00	0.000000000000000000e+00	1.288991043770116196e+00	0.000000000000000000e+00
5.525005000127234212e+01	2.068543503726631982e+00	0.000000000000000000e+00	1.324735700005690076e+00	0.000000000000000000e+00
5.535005000127566177e+01	2.042511288691779114e+00	0.000000000000000000e+00	1.365647922157941618e+00	0.000000000000000000e+00
5.545005000127898143e+01	2.006464130206831786e+00	0.000000000000000000e+00	1.402743718266191264e+00	0.000000000000000000e+00
5.555005000128230108e+01	1.992100267397819202e+00	0.000000000000000000e+00	1.440173700400503520e+00	0.000000000000000000e+00
5.565005000128562074e+01	1.989021114056496398e+00	0.000000000000000000e+00	1.496950950951658088e+00	0.000000000000000000e+00
5.575005000128894039e+01	1.969198691147405089e+00	0.000000000000000000e+00	1.554126206779907093e+00	0.000000000000000000e+00
5.585005000129226005e+01	1.939129464254530921e+00	0.000000000000000000e+00	1.627486880223729226e+00	0.000000000000000000e+00
5.595005000129557970e+01	1.907778376573211476e+00	0.000000000000000000e+00	1.707026564002005031e+00	0.000000000000000000e+00
5.605005000129889936e+01	1.890251296282469573e+00	0.000000000000000000e+00	1.793691106590355355e+00	0.000000000000000000e+00
5.615005000130221902e+01	1.890950466013590514e+00	0.000000000000000000e+00	1.878107646423641253e+00	0.000000000000000000e+00
5.625005000130553867e+01	1.900568532418736023e+00	0.000000000000000000e+00	1.961803389398527386e+00	0.000000000000000000e+00
5.635005000130885833e+01	1.913300600884092706e+00	0.000000000000000000e+00	2.038690881622122753e+00	0.000000000000000000e+00
5.645005000131217798e+01	1.912842816267193102e+00	0.000000000000000000e+00	2.114371415444191271e+00	0.000000000000000000e+00
5.655005000131549764e+01	1.896312741949215175e+00	0.000000000000000000e+00	2.180679197919153545e+00	0.000000000000000000e+00
5.665005000131881729e+01	1.866180876783107401e+00	0.000000000000000000e+00	2.240953372833871970e+00	0.000000000000000000e+00
5.675005000132213695e+01	1.823207200049183685e+00	0.000000000000000000e+00	2.295347070836667669e+00	0.000000000000000000e+00
5.685005000132545661e+01	1.774566043424989914e+00	0.000000000000000000e+00	2.358035126547024518e+00	0.000000000000000000e+00
5.695005000132877626e+01	1.726516374352634386e+00	0.000000000000000000e+00	2.420172412584753907e+00	0.000000000000000000e+00
5.705005000133209592e+01	1.674250900122985497e+00	0.000000000000000000e+00	2.476271503556937148e+00	0.000000000000000000e+00
5.715005000133541557e+01	1.625337988443458226e+00	0.000000000000000000e+00	2.528767809091182261e+00	0.000000000000000000e+00
5.725005000133873523e+01	1.574360528716210794e+00	0.000000000000000000e+00	2.576379317731612772e+00	0.000000000000000000e+00
5.735005000134205488e+01	1.525218354707284840e+00	0.000000000000000000e+00	2.620275630280896717e+00	0.000000000000000000e+00
5.745005000134537454e+01	1.479981599088258770e+00	0.000000000000000000e+00	2.659864169282855961e+00	0.000000000000000000e+00
5.755005000134869420e+01	1.437816600573866399e+00	0.000000000000000000e+00	2.694614128956555277e+00	0.000000000000000000e+00
5.765005000135201385e+01	1.403114014856778669e+00	0.000000000000000000e+00	2.725057132278851935e+00	0.000000000000000000e+00
5.775005000135533351e+01	1.370643455631505470e+00	0.000000000000000000e+00	2.745794567338166736e+00	0.000000000000000000e+00
5.785005000135865316e+01	1.337614899400834556e+00	0.000000000000000000e+00	2.755644627396478974e+00	0.000000000000000000e+00
5.795005000136197282e+01	1.311453226639814895e+00	0.000000000000000000e+00	2.754391848315857594e+00	0.000000000000000000e+00
5.805005000136529247e+01	1.278470293040995021e+00	0.000000000000000000e+00	2.744048803900942080e+00	0.000000000000000000e+00
5.815005000136861213e+01	1.249483092548641316e+00	0.000000000000000000e+00	2.722883890554698372e+00	0.000000000000000000e+00
5.825005000137193178e+01	1.222560727100468592e+00	0.000000000000000000e+00	2.686854170368826900e+00	0.000000000000000000e+00
5.835005000137525144e+01	1.190794067538347045e+00	0.000000000000000000e+00	2.642417609126217037e+00	0.000000000000000000e+00
5.845005000137857110e+01	1.176996139386490059e+00	0.000000000000000000e+00	2.596440704742708938e+00	0.000000000000000000e+00
5.855005000138189075e+01	1.157417714024431277e+00	0.000000000000000000e+00	2.546244153500984098e+00	0.000000000000000000e+00
5.865005000138521041e+01	1.146929797038236387e+00	0.000000000000000000e+00	2.492505257033570842e+00	0.000000000000000000e+00
5.875005000138853006e+01	1.161126541873342743e+00	0.000000000000000000e+00	2.436933442178450981e+00	0.000000000000000000e+00
5.885005000139184972e+01	1.155805906183922094e+00	0.000000000000000000e+00	2.375988391692489099e+00	0.000000000000000000e+00
5.895005000139516937e+01	1.151313497427054466e+00	0.000000000000000000e+00	2.322118247967356552e+00	0.000000000000000000e+00
5.905005000139848903e+01	1.151631506628796320e+00	0.000000000000000000e+00	2.274586748710700768e+00	0.000000000000000000e+00
5.915005000140180869e+01	1.128755305293138056e+00	0.000000000000000000e+00	2.228497516311847004e+00	0.000000000000000000e+00
5.925005000140512834e+01	1.126646329669310553e+00	0.000000000000000000e+00	2.181751827032382351e+00	0.000000000000000000e+00
5.935005000140844800e+01	1.108110168797120654e+00	0.000000000000000000e+00	2.141375451918510642e+00	0.000000000000000000e+00
5.945005000141176765e+01	1.087092808618874695e+00	0.000000000000000000e+00	2.105762513543922410e+00	0.000000000000000000e+00
5.955005000141508731e+01	1.062952595369381248e+00	0.000000000000000000e+00	2.077421402707948506e+00	0.000000000000000000e+00
5.965005000141840696e+01	1.024212083937490636e+00	0.000000000000000000e+00	2.052289926058101344e+00	0.000000000000000000e+00
5.975005000142172662e+01	9.844446917543656639e-01	0.000000000000000000e+00	2.019954718952944983e+00	0.000000000000000000e+00
5.985005000142504628e+01	9.333379641819870010e-01	0.000000000000000000e+00	1.974137146242615160e+00	0.000000000000000000e+00
5.995005000142836593e+01	9.212428224785147446e-01	0.000000000000000000e+00	1.924141101637212747e+00	0.000000000000000000e+00
6.005005000143168559e+01	8.958675684311923071e-01	1.000000000000000000e+00	1.860738293489833328e+00	0.000000000000000000e+00
6.015005000143500524e+01	8.812317467313779407e-01	1.000000000000000000e+00	1.824522584449992380e+00	0.000000000000000000e+00
6.025005000143832490e+01	8.786797437827521540e-01	1.000000000000000000e+00	1.804041342277213689e+00	0.000000000000000000e+00
6.035005000144164455e+01	8.341874105743528611e-01	1.000000000000000000e+00	1.767640495008948820e+00	0.000000000000000000e+00
6.045005000144496421e+01	7.803242327303268056e-01	1.000000000000000000e+00	1.734030423936186560e+00	0.000000000000000000e+00
6.055005000144828387e+01	7.323221680053534355e-01	1.000000000000000000e+00	1.704803449699237028e+00	0.000000000000000000e+00
6.065005000145160352e+01	6.697657061979398474e-01	1.000000000000000000e+00	1.703449771251945855e+00	0.000000000000000000e+00
6.075005000145492318e+01	6.042553990287827803e-01	1.000000000000000000e+00	1.685685564127174185e+00	0.000000000000000000e+00
6.085005000145824283e+01	5.448380262547779518e-01	1.000000000000000000e+00	1.640045224083452213e+00	0.000000000000000000e+00
6.095005000146156249e+01	4.855926232734930070e-01	1.000000000000000000e+00	1.577256503807405119e+00	0.000000000000000000e+00
6.105005000146488214e+01	4.446552610141423778e-01	1.000000000000000000e+00	1.534254991846891292e+00	0.000000000000000000e+00
6.115005000146820180e+01	4.090711585875673184e-01	1.000000000000000000e+00	1.463495581355801267e+00	1.000000000000000000e+00
6.125005000147152145e+01	3.873809048574465841e-01	1.000000000000000000e+00	1.367053781788515332e+00	1.000000000000000000e+00
6.135005000147484111e+01	3.931191457311972726e-01	1.000000000000000000e+00	1.247593774198693994e+00	1.000000000000000000e+00
6.145005000147816077e+01	3.943682469468568486e-01	1.000000000000000000e+00	1.141430052676175366e+00	1.000000000000000000e+00
6.155005000148148042e+01	4.061373902220691834e-01	1.000000000000000000e+00	1.008846960184033748e+00	1.000000000000000000e+00
6.165005000148480008e+01	4.144800291300173578e-01	1.000000000000000000e+00	8.764480348058084624e-01	1.000000000000000000e+00
6.175005000148811973e+01	4.465746314345178103e-01	1.000000000000000000e+00	7.284845656790778223e-01	1.000000000000000000e+00
6.185005000149143939e+01	4.908415274652053739e-01	1.000000000000000000e+00	6.228130908768995111e-01	1.000000000000000000e+00
6.195005000149475904e+01	5.611778057559996258e-01	1.000000000000000000e+00	5.707014131066910911e-01	1.000000000000000000e+00
6.205005000149807870e+01	6.610731668108685843e-01	1.000000000000000000e+00	5.368636395269449357e-01	1.000000000000000000e+00
6.215005000150139836e+01	7.870798103931435641e-01	1.000000000000000000e+00	5.163478994044820025e-01	0.000000000000000000e+00
6.225005000150471801e+01	8.739039772637477999e-01	1.000000000000000000e+00	4.687476255987751972e-01	0.000000000000000000e+00
6.235005000150803767e+01	9.653809807183473257e-01	1.000000000000000000e+00	4.756322204301268175e-01	0.000000000000000000e+00
6.245005000151135732e+01	1.100842851654890264e+00	1.000000000000000000e+00	5.643299680667048790e-01	0.000000000000000000e+00
6.255005000151467698e+01	1.161565467273998564e+00	1.000000000000000000e+00	7.214202769367237256e-01	0.000000000000000000e+00
6.265005000151799663e+01	1.233753857315134761e+00	1.000000000000000000e+00	9.612777514025285797e-01	0.000000000000000000e+00
6.275005000152131629e+01	1.412581692044592607e+00	1.000000000000000000e+00	1.201415607190877699e+00	0.000000000000000000e+00
6.285005000152463595e+01	1.529211020306054492e+00	1.000000000000000000e+00	1.416285158719972070e+00	0.000000000000000000e+00
6.295005000152795560e+01	1.553646652023776831e+00	1.000000000000000000e+00	1.547082096835198151e+00	0.000000000000000000e+00
6.305005000153127526e+01	1.664633187324717323e+00	1.000000000000000000e+00	1.724697715022699418e+00	0.000000000000000000e+00
6.315005000153459491e+01	1.752334378282467409e+00	1.000000000000000000e+00	1.856128681573087080e+00	0.000000000000000000e+00
6.325005000153791457e+01	1.754606837406543995e+00	1.000000000000000000e+00	1.938784033774251903e+00	0.000000000000000000e+00
6.335005000154123422e+01	1.831212341362058682e+00	1.000000000000000000e+00	2.055225596417789014e+00	0.000000000000000000e+00
6.345005000154455388e+01	1.824678328183928055e+00	1.000000000000000000e+00	2.173218450104176469e+00	0.000000000000000000e+00
6.355005000154787353e+01	1.861602523535803577e+00	1.000000000000000000e+00	2.273468153761799115e+00	0.000000000000000000e+00
6.365005000155119319e+01	1.873328279351887726e+00	1.000000000000000000e+00	2.341838643809880161e+00	0.000000000000000000e+00
6.375005000155451285e+01	1.866515682901936923e+00	1.000000000000000000e+00	2.395367737511959749e+00	0.000000000000000000e+00
6.385005000155783250e+01	1.875606128532687267e+00	1.000000000000000000e+00	2.405661049453734268e+00	0.000000000000000000e+00
6.395005000156115216e+01	1.909475828012420884e+00	1.000000000000000000e+00	2.396520723518244633e+00	0.000000000000000000e+00
6.405005000156447181e+01	1.917284314106995735e+00	1.000000000000000000e+00	2.379560876546288117e+00	0.000000000000000000e+00
6.415005000156779147e+01	1.944932616573223916e+00	0.000000000000000000e+00	2.377991634172100799e+00	0.000000000000000000e+00
6.425005000157111112e+01	1.979758534119970381e+00	0.000000000000000000e+00	2.397726628333519905e+00	0.000000000000000000e+00
6.435005000157443078e+01	2.009341579915107090e+00	0.000000000000000000e+00	2.411594669396470714e+00	0.000000000000000000e+00
6.445005000157775044e+01	2.047600902646199206e+00	0.000000000000000000e+00	2.408913088977651551e+00	0.000000000000000000e+00
6.455005000158107009e+01	2.095349869811801380e+00	0.000000000000000000e+00	2.390792209907906418e+00	0.000000000000000000e+00
6.465005000158438975e+01	2.117451012015491241e+00	0.000000000000000000e+00	2.360430961776882608e+00	0.000000000000000000e+00
6.475005000158770940e+01	2.119415184071517189e+00	0.000000000000000000e+00	2.323556211376656577e+00	0.000000000000000000e+00
6.485005000159102906e+01	2.144460275767729129e+00	0.000000000000000000e+00	2.291587424493048530e+00	0.000000000000000000e+00
6.495005000159434871e+01	2.174572961422246653e+00	0.000000000000000000e+00	2.266901243494487073e+00	0.000000000000000000e+00
6.505005000159766837e+01	2.198419293496901350e+00	0.000000000000000000e+00	2.248746014685029770e+00	0.000000000000000000e+00
6.515005000160098803e+01	2.199427757328412891e+00	0.000000000000000000e+00	2.237363743184893838e+00	0.000000000000000000e+00
6.525005000160430768e+01	2.174711084819239915e+00	0.000000000000000000e+00	2.232278841082047993e+00	0.000000000000000000e+00
6.535005000160762734e+01	2.137596080933074294e+00	0.000000000000000000e+00	2.233387514378330607e+00	0.000000000000000000e+00
6.545005000161094699e+01	2.113912559402675306e+00	0.000000000000000000e+00	2.239134678032293380e+00	0.000000000000000000e+00
6.555005000161426665e+01	2.113432762053867098e+00	0.000000000000000000e+00	2.248083769403974586e+00	0.000000000000000000e+00
6.565005000161758630e+01	2.141556999377033588e+00	0.000000000000000000e+00	2.258055566623498489e+00	0.000000000000000000e+00
6.575005000162090596e+01	2.184268655840944096e+00	0.000000000000000000e+00	2.266695663080754208e+00	0.000000000000000000e+00
6.585005000162422562e+01	2.222839458846875171e+00	0.000000000000000000e+00	2.273115324926073377e+00	0.000000000000000000e+00
6.595005000162754527e+01	2.240006882038806602e+00	0.000000000000000000e+00	2.276009693521841903e+00	0.000000000000000000e+00
6.605005000163086493e+01	2.235080528676961720e+00	0.000000000000000000e+00	2.274249349611370263e+00	0.000000000000000000e+00
6.615005000163418458e+01	2.222740581414059946e+00	0.000000000000000000e+00	2.265816997588546933e+00	0.000000000000000000e+00
6.625005000163750424e+01	2.214482662096370902e+00	0.000000000000000000e+00	2.247882291655460385e+00	0.000000000000000000e+00
6.635005000164082389e+01	2.210659134995941688e+00	0.000000000000000000e+00	2.219802037664085237e+00	0.000000000000000000e+00
6.645005000164414355e+01	2.210705819616644252e+00	0.000000000000000000e+00	2.183330352961457610e+00	0.000000000000000000e+00
6.655005000164746320e+01	2.212419640982871805e+00	0.000000000000000000e+00	2.141074871625012310e+00	0.000000000000000000e+00
6.665005000165078286e+01	2.214874186455635385e+00	0.000000000000000000e+00	2.101027991432034892e+00	0.000000000000000000e+00
6.675005000165410252e+01	2.217681448506953590e+00	0.000000000000000000e+00	2.070480515639872898e+00	0.000000000000000000e+00
6.685005000165742217e+01	2.218269915345810528e+00	0.000000000000000000e+00	2.048464979559331933e+00	0.000000000000000000e+00
6.695005000166074183e+01	2.216220917584712957e+00	0.000000000000000000e+00	2.034092903521535156e+00	0.000000000000000000e+00
6.705005000166406148e+01	2.212450425967678491e+00	0.000000000000000000e+00	2.028865818979333380e+00	0.000000000000000000e+00
6.715005000166738114e+01	2.208027094610452323e+00	0.000000000000000000e+00	2.033903096342963845e+00	0.000000000000000000e+00
6.725005000167070079e+01	2.197310889426035363e+00	0.000000000000000000e+00	2.048825559552617914e+00	0.000000000000000000e+00
6.735005000167402045e+01	2.173071620299988460e+00	0.000000000000000000e+00	2.072183082890568961e+00	0.000000000000000000e+00
6.745005000167734011e+01	2.139722869584657072e+00	0.000000000000000000e+00	2.100810312432136229e+00	0.000000000000000000e+00

